Graph-based Detection of Multiuser Impulse Radio Systems

Impulse-Radio (IR) is a wideband modulation technique that can support multiple users by employing random Time-Hopping (TH) combined with repeated transmissions. The latter is aimed at alleviating the impact of collisions. This work employs a graphical model for describing the multiuser system which, in turn, facilitates the inclusion of general coding schemes. Based on factor graph representation of the system, several iterative multiuser detectors are presented. These detectors are applicable for any binary linear coding scheme. The performance of the proposed multiuser detectors is evaluated via simulations revealing large gains with low complexity.

==> python_graphs/ber_users_all_snr10/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,1,3,20,20,8,100000,0,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,20,8,100000,9.00E-05,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,20,8,100000,0.00021,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,20,8,100000,0.000379992,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,20,8,100000,0.000739941,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,20,8,100000,0.000929991,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,20,8,100000,0.001529862,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,20,8,100000,0.002149893,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,20,8,100000,0.002579716,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,20,8,100000,0.003329467,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,20,8,100000,0.004539909,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,20,8,100000,0.005669773,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,20,8,100000,0.00715,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,20,8,100000,0.010589153,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,20,8,100000,0.014057048,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,20,8,100000,0.017568946,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,20,8,100000,0.022674785,0.333333333,1,dummy_iterative
dummy_iterative,35,3,20,20,8,100000,0.030730781,0.333333333,1,dummy_iterative
dummy_iterative,37,3,20,20,8,100000,0.039775625,0.333333333,1,dummy_iterative
dummy_iterative,39,3,20,20,8,100000,0.05034238,0.333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,8,100000,0,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,10,8,100000,0.000239995,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,10,8,100000,0.00056,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,10,8,100000,0.000929981,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,10,8,100000,0.001099912,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,10,8,100000,0.001429986,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,10,8,100000,0.002169805,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,10,8,100000,0.003189841,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,10,8,100000,0.003719591,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,10,8,100000,0.004779235,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,10,8,100000,0.005779884,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,10,8,100000,0.007949682,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,10,8,100000,0.01076,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,10,8,100000,0.012908967,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,10,8,100000,0.017076414,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,10,8,100000,0.021428714,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,10,8,100000,0.028053548,0.333333333,1,dummy_iterative
dummy_iterative,35,3,20,10,8,100000,0.035059482,0.333333333,1,dummy_iterative
dummy_iterative,37,3,20,10,8,100000,0.04590495,0.333333333,1,dummy_iterative
dummy_iterative,39,3,20,10,8,100000,0.058219623,0.333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,8,100000,0.00596,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,5,8,100000,0.007969841,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,5,8,100000,0.00861,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,5,8,100000,0.009309814,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,5,8,100000,0.010799136,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,5,8,100000,0.012439876,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,5,8,100000,0.014658681,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,5,8,100000,0.015829209,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,5,8,100000,0.018467969,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,5,8,100000,0.021146617,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,5,8,100000,0.024859503,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,5,8,100000,0.026978921,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,5,8,100000,0.03112,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,5,8,100000,0.036637069,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,5,8,100000,0.040441507,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,5,8,100000,0.048557087,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,5,8,100000,0.053357728,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,5,8,100000,0.0572068424262,0.333333333333,1,dummy_iterative
dummy_iterative,35,3,20,5,8,100000,0.063211036689,0.333333333333,1,dummy_iterative
dummy_iterative,37,3,20,5,8,100000,0.0765915749268,0.333333333333,1,dummy_iterative
dummy_iterative,39,3,20,5,8,100000,0.0844804318489,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,8,100000,0.07792,0.333333333333,1,dummy_iterative
dummy_iterative,3,3,20,0,8,100000,0.0814183716326,0.333333333333,1,dummy_iterative
dummy_iterative,5,3,20,0,8,100000,0.08626,0.333333333333,1,dummy_iterative
dummy_iterative,7,3,20,0,8,100000,0.0904181916362,0.333333333333,1,dummy_iterative
dummy_iterative,9,3,20,0,8,100000,0.0946124310055,0.333333333333,1,dummy_iterative
dummy_iterative,11,3,20,0,8,100000,0.0982590174098,0.333333333333,1,dummy_iterative
dummy_iterative,13,3,20,0,8,100000,0.100930916218,0.333333333333,1,dummy_iterative
dummy_iterative,15,3,20,0,8,100000,0.105374731263,0.333333333333,1,dummy_iterative
dummy_iterative,17,3,20,0,8,100000,0.111057783644,0.333333333333,1,dummy_iterative
dummy_iterative,19,3,20,0,8,100000,0.115051591745,0.333333333333,1,dummy_iterative
dummy_iterative,21,3,20,0,8,100000,0.119457610848,0.333333333333,1,dummy_iterative
dummy_iterative,23,3,20,0,8,100000,0.123465061398,0.333333333333,1,dummy_iterative
dummy_iterative,25,3,20,0,8,100000,0.12823,0.333333333333,1,dummy_iterative
dummy_iterative,27,3,20,0,8,100000,0.132189424846,0.333333333333,1,dummy_iterative
dummy_iterative,29,3,20,0,8,100000,0.136431349417,0.333333333333,1,dummy_iterative
dummy_iterative,31,3,20,0,8,100000,0.14164150151,0.333333333333,1,dummy_iterative
dummy_iterative,33,3,20,0,8,100000,0.146706257561,0.333333333333,1,dummy_iterative
dummy_iterative,35,3,20,0,8,100000,0.152864140758,0.333333333333,1,dummy_iterative
dummy_iterative,37,3,20,0,8,100000,0.159972403036,0.333333333333,1,dummy_iterative
dummy_iterative,39,3,20,0,8,100000,0.162563102914,0.333333333333,1,dummy_iterative


==> python_graphs/ber_users_all_snr10/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,20.0,8,100000,0.000165112665113,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,20.0,8,100000,0.00948412698413,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,20.0,8,100000,0.0624167645907,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,20.0,8,100000,0.125427350427,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,10.0,8,100000,0.00333139083139,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,10.0,8,100000,0.0183035714286,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,10.0,8,100000,0.0641793967881,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,10.0,8,100000,0.127894327894,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,5.0,8,1000000,1.89984801216e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,5.0,8,1000000,3.79969602432e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,5.0,8,1000000,4.49910017996e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,5.0,8,1000000,8.29634960617e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,5.0,8,1000000,4.999600032e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,5.0,8,1000000,6.89613816263e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,5.0,8,1000000,9.18603722342e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,5.0,8,1000000,3.09752198241e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,5.0,8,1000000,0.000127790423705,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,5.0,8,1000000,0.000162850177836,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,5.0,8,100000,0.000744047619048,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,5.0,8,100000,0.000979240109675,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,5.0,8,100000,0.00549019607843,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,5.0,8,100000,0.0305555555556,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,5.0,8,100000,0.0810245739199,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,5.0,8,100000,0.118478693748,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,5.0,8,100000,0.151398601399,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,5.0,8,100000,0.175892857143,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,5.0,8,100000,0.191441441441,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,5.0,8,100000,0.207828282828,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,0.0,8,2000,0.130882352941,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,0.0,8,2000,0.139814814815,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,0.0,8,2000,0.144166666667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,0.0,8,2000,0.164285714286,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,0.0,8,2000,0.175462962963,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,0.0,8,2000,0.179545454545,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,0.0,8,2000,0.213141025641,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,0.0,8,2000,0.215833333333,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,0.0,8,2000,0.207352941176,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,0.0,8,2000,0.206140350877,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,0.0,8,1000,0.224603174603,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,0.0,8,1000,0.23768115942,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,0.0,8,1000,0.236666666667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,0.0,8,1000,0.234259259259,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,0.0,8,1000,0.245689655172,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,0.0,8,1000,0.25752688172,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,0.0,8,1000,0.264898989899,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,0.0,8,1000,0.252619047619,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,0.0,8,1000,0.263288288288,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,0.0,8,1000,0.276495726496,0.466666666667,1,ldpc_120_56


==> python_graphs/ber_users_all_snr10/fg3_gh_iterative_result_old.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,20.0,8,100000,2.95159386068e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,20.0,8,100000,0.00506279434851,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,20.0,8,100000,0.0203687652667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,20.0,8,100000,0.0354654403567,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,10.0,8,100000,0.000993703266431,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,10.0,8,100000,0.00977237048666,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,10.0,8,100000,0.0291249704515,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,10.0,8,100000,0.0393275203058,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,5.0,8,500000,1.99990400461e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,5.0,8,500000,1.39961930355e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,5.0,8,500000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,5.0,8,500000,3.9984645896e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,5.0,8,500000,9.99056890296e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,5.0,8,500000,9.99616147399e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,5.0,8,500000,1.39961930355e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,5.0,8,500000,2.79642058166e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,5.0,8,200000,2.48914731769e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,5.0,8,200000,9.99840025596e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,5.0,8,100000,0.000266967252017,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,5.0,8,100000,0.00387203376334,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,5.0,8,100000,0.0114682539683,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,5.0,8,100000,0.0262872147201,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,5.0,8,100000,0.0337180200222,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,5.0,8,100000,0.0388526934689,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,5.0,8,100000,0.0439098780008,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,5.0,8,100000,0.0466934850863,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,5.0,8,100000,0.0469131668111,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,5.0,8,100000,0.0500676859373,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,0.0,8,200000,0.0356692929131,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,0.0,8,200000,0.036993722762,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,0.0,8,200000,0.0394305694306,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,0.0,8,200000,0.0420294340828,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,0.0,8,200000,0.0434908640198,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,0.0,8,200000,0.0447002997003,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,0.0,8,200000,0.0445804195804,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,0.0,8,200000,0.0472504482965,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,0.0,8,200000,0.0479061292764,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,0.0,8,200000,0.0487422012478,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,0.0,8,100000,0.0502887201392,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,0.0,8,100000,0.0493908265647,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,0.0,8,100000,0.0518650793651,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,0.0,8,100000,0.0513602621812,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,0.0,8,100000,0.0542269187987,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,0.0,8,100000,0.0525782615605,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,0.0,8,100000,0.0540535222353,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,0.0,8,100000,0.0561028257457,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,0.0,8,100000,0.0532266960838,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,0.0,8,100000,0.0559105749323,0.466666666667,1,ldpc_120_56


==> python_graphs/ber_users_all_snr10/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,20.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,20.0,8,100000,1.9999600008e-005,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,20.0,8,100000,9e-005,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,20.0,8,100000,0.000179996400072,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,20.0,8,100000,0.000239980801536,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,20.0,8,100000,0.000279997200028,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,20.0,8,100000,0.000519953204212,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,20.0,8,100000,0.0004799760012,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,20.0,8,100000,0.000659927407985,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,20.0,8,100000,0.000719884818429,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,20.0,8,100000,0.000509989800204,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,20.0,8,100000,0.000619975200992,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,20.0,8,100000,0.00089,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,20.0,8,100000,0.000959923206144,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,20.0,8,100000,0.00098979214365,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,20.0,8,100000,0.00123971486558,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,20.0,8,100000,0.00122963111067,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,20.0,8,100000,0.00126955565552,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,10.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,10.0,8,100000,6.9998600028e-005,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,10.0,8,100000,0.00013,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,10.0,8,100000,0.000289994200116,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,10.0,8,100000,0.000279977601792,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,10.0,8,100000,0.000369996300037,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,10.0,8,100000,0.000479956803888,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,10.0,8,100000,0.0005199740013,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,10.0,8,100000,0.00050994390617,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,10.0,8,100000,0.000759878419453,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,10.0,8,100000,0.000739985200296,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,10.0,8,100000,0.000569977200912,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,10.0,8,100000,0.00087,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,10.0,8,100000,0.00109991200704,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,10.0,8,100000,0.000939802641445,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,10.0,8,100000,0.00118992860428,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,10.0,8,100000,0.00120972176399,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,10.0,8,100000,0.00167949615115,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,10.0,8,100000,0.00212976572577,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,10.0,8,100000,0.0017893737192,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,5.0,8,100000,0.00601,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,5.0,8,100000,0.00614987700246,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,5.0,8,100000,0.0064,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,5.0,8,100000,0.00704985900282,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,5.0,8,100000,0.00737940964723,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,5.0,8,100000,0.00725992740073,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,5.0,8,100000,0.00856922876941,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,5.0,8,100000,0.0088395580221,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,5.0,8,100000,0.00892901780804,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,5.0,8,100000,0.00958846584546,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,5.0,8,100000,0.010019799604,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,5.0,8,100000,0.0113895444182,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,5.0,8,100000,0.01221,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,5.0,8,100000,0.0119890408767,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,5.0,8,100000,0.0127273272613,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,5.0,8,100000,0.0137891726496,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,5.0,8,100000,0.0147366105796,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,5.0,8,100000,0.016155153454,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,5.0,8,100000,0.0168981412045,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,5.0,8,100000,0.0187334432948,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,0.0,8,100000,0.07803,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,0.0,8,100000,0.0812583748325,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,0.0,8,100000,0.08428,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,0.0,8,100000,0.0842783144337,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,0.0,8,100000,0.0875729941605,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,0.0,8,100000,0.0886791132089,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,0.0,8,100000,0.0922316991471,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,0.0,8,100000,0.0935253237338,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,0.0,8,100000,0.0977592464829,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,0.0,8,100000,0.0997940329547,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,0.0,8,100000,0.102297954041,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,0.0,8,100000,0.103235870565,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,0.0,8,100000,0.10791,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,0.0,8,100000,0.108831293497,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,0.0,8,100000,0.111396606713,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,0.0,8,100000,0.112963222207,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,0.0,8,100000,0.115663397419,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,0.0,8,100000,0.119194241727,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,0.0,8,100000,0.123036465989,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,0.0,8,100000,0.12636577198,0.333333333333,1,fg3_iterative


==> python_graphs/ber_users_all_snr20/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,1,3,20,20,8,100000,0,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,20,8,100000,9.00E-05,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,20,8,100000,0.00021,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,20,8,100000,0.000379992,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,20,8,100000,0.000739941,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,20,8,100000,0.000929991,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,20,8,100000,0.001529862,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,20,8,100000,0.002149893,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,20,8,100000,0.002579716,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,20,8,100000,0.003329467,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,20,8,100000,0.004539909,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,20,8,100000,0.005669773,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,20,8,100000,0.00715,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,20,8,100000,0.010589153,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,20,8,100000,0.014057048,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,20,8,100000,0.017568946,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,20,8,100000,0.022674785,0.333333333,1,dummy_iterative
dummy_iterative,35,3,20,20,8,100000,0.030730781,0.333333333,1,dummy_iterative
dummy_iterative,37,3,20,20,8,100000,0.039775625,0.333333333,1,dummy_iterative
dummy_iterative,39,3,20,20,8,100000,0.05034238,0.333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,8,100000,0,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,10,8,100000,0.000239995,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,10,8,100000,0.00056,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,10,8,100000,0.000929981,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,10,8,100000,0.001099912,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,10,8,100000,0.001429986,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,10,8,100000,0.002169805,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,10,8,100000,0.003189841,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,10,8,100000,0.003719591,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,10,8,100000,0.004779235,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,10,8,100000,0.005779884,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,10,8,100000,0.007949682,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,10,8,100000,0.01076,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,10,8,100000,0.012908967,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,10,8,100000,0.017076414,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,10,8,100000,0.021428714,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,10,8,100000,0.028053548,0.333333333,1,dummy_iterative
dummy_iterative,35,3,20,10,8,100000,0.035059482,0.333333333,1,dummy_iterative
dummy_iterative,37,3,20,10,8,100000,0.04590495,0.333333333,1,dummy_iterative
dummy_iterative,39,3,20,10,8,100000,0.058219623,0.333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,8,100000,0.00596,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,5,8,100000,0.007969841,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,5,8,100000,0.00861,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,5,8,100000,0.009309814,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,5,8,100000,0.010799136,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,5,8,100000,0.012439876,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,5,8,100000,0.014658681,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,5,8,100000,0.015829209,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,5,8,100000,0.018467969,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,5,8,100000,0.021146617,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,5,8,100000,0.024859503,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,5,8,100000,0.026978921,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,5,8,100000,0.03112,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,5,8,100000,0.036637069,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,5,8,100000,0.040441507,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,5,8,100000,0.048557087,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,5,8,100000,0.053357728,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,5,8,100000,0.0572068424262,0.333333333333,1,dummy_iterative
dummy_iterative,35,3,20,5,8,100000,0.063211036689,0.333333333333,1,dummy_iterative
dummy_iterative,37,3,20,5,8,100000,0.0765915749268,0.333333333333,1,dummy_iterative
dummy_iterative,39,3,20,5,8,100000,0.0844804318489,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,8,100000,0.07792,0.333333333333,1,dummy_iterative
dummy_iterative,3,3,20,0,8,100000,0.0814183716326,0.333333333333,1,dummy_iterative
dummy_iterative,5,3,20,0,8,100000,0.08626,0.333333333333,1,dummy_iterative
dummy_iterative,7,3,20,0,8,100000,0.0904181916362,0.333333333333,1,dummy_iterative
dummy_iterative,9,3,20,0,8,100000,0.0946124310055,0.333333333333,1,dummy_iterative
dummy_iterative,11,3,20,0,8,100000,0.0982590174098,0.333333333333,1,dummy_iterative
dummy_iterative,13,3,20,0,8,100000,0.100930916218,0.333333333333,1,dummy_iterative
dummy_iterative,15,3,20,0,8,100000,0.105374731263,0.333333333333,1,dummy_iterative
dummy_iterative,17,3,20,0,8,100000,0.111057783644,0.333333333333,1,dummy_iterative
dummy_iterative,19,3,20,0,8,100000,0.115051591745,0.333333333333,1,dummy_iterative
dummy_iterative,21,3,20,0,8,100000,0.119457610848,0.333333333333,1,dummy_iterative
dummy_iterative,23,3,20,0,8,100000,0.123465061398,0.333333333333,1,dummy_iterative
dummy_iterative,25,3,20,0,8,100000,0.12823,0.333333333333,1,dummy_iterative
dummy_iterative,27,3,20,0,8,100000,0.132189424846,0.333333333333,1,dummy_iterative
dummy_iterative,29,3,20,0,8,100000,0.136431349417,0.333333333333,1,dummy_iterative
dummy_iterative,31,3,20,0,8,100000,0.14164150151,0.333333333333,1,dummy_iterative
dummy_iterative,33,3,20,0,8,100000,0.146706257561,0.333333333333,1,dummy_iterative
dummy_iterative,35,3,20,0,8,100000,0.152864140758,0.333333333333,1,dummy_iterative
dummy_iterative,37,3,20,0,8,100000,0.159972403036,0.333333333333,1,dummy_iterative
dummy_iterative,39,3,20,0,8,100000,0.162563102914,0.333333333333,1,dummy_iterative


==> python_graphs/ber_users_all_snr20/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,20.0,8,100000,0.000165112665113,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,20.0,8,100000,0.00948412698413,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,20.0,8,100000,0.0624167645907,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,20.0,8,100000,0.125427350427,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,10.0,8,100000,0.00333139083139,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,10.0,8,100000,0.0183035714286,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,10.0,8,100000,0.0641793967881,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,10.0,8,100000,0.127894327894,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,5.0,8,1000000,1.89984801216e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,5.0,8,1000000,3.79969602432e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,5.0,8,1000000,4.49910017996e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,5.0,8,1000000,8.29634960617e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,5.0,8,1000000,4.999600032e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,5.0,8,1000000,6.89613816263e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,5.0,8,1000000,9.18603722342e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,5.0,8,1000000,3.09752198241e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,5.0,8,1000000,0.000127790423705,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,5.0,8,1000000,0.000162850177836,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,5.0,8,100000,0.000744047619048,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,5.0,8,100000,0.000979240109675,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,5.0,8,100000,0.00549019607843,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,5.0,8,100000,0.0305555555556,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,5.0,8,100000,0.0810245739199,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,5.0,8,100000,0.118478693748,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,5.0,8,100000,0.151398601399,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,5.0,8,100000,0.175892857143,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,5.0,8,100000,0.191441441441,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,5.0,8,100000,0.207828282828,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,0.0,8,2000,0.130882352941,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,0.0,8,2000,0.139814814815,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,0.0,8,2000,0.144166666667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,0.0,8,2000,0.164285714286,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,0.0,8,2000,0.175462962963,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,0.0,8,2000,0.179545454545,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,0.0,8,2000,0.213141025641,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,0.0,8,2000,0.215833333333,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,0.0,8,2000,0.207352941176,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,0.0,8,2000,0.206140350877,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,0.0,8,1000,0.224603174603,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,0.0,8,1000,0.23768115942,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,0.0,8,1000,0.236666666667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,0.0,8,1000,0.234259259259,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,0.0,8,1000,0.245689655172,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,0.0,8,1000,0.25752688172,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,0.0,8,1000,0.264898989899,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,0.0,8,1000,0.252619047619,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,0.0,8,1000,0.263288288288,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,0.0,8,1000,0.276495726496,0.466666666667,1,ldpc_120_56


==> python_graphs/ber_users_all_snr20/fg3_gh_iterative_result_old.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,20.0,8,100000,2.95159386068e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,20.0,8,100000,0.00506279434851,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,20.0,8,100000,0.0203687652667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,20.0,8,100000,0.0354654403567,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,10.0,8,100000,0.000993703266431,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,10.0,8,100000,0.00977237048666,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,10.0,8,100000,0.0291249704515,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,10.0,8,100000,0.0393275203058,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,5.0,8,500000,1.99990400461e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,5.0,8,500000,1.39961930355e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,5.0,8,500000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,5.0,8,500000,3.9984645896e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,5.0,8,500000,9.99056890296e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,5.0,8,500000,9.99616147399e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,5.0,8,500000,1.39961930355e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,5.0,8,500000,2.79642058166e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,5.0,8,200000,2.48914731769e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,5.0,8,200000,9.99840025596e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,5.0,8,100000,0.000266967252017,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,5.0,8,100000,0.00387203376334,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,5.0,8,100000,0.0114682539683,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,5.0,8,100000,0.0262872147201,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,5.0,8,100000,0.0337180200222,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,5.0,8,100000,0.0388526934689,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,5.0,8,100000,0.0439098780008,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,5.0,8,100000,0.0466934850863,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,5.0,8,100000,0.0469131668111,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,5.0,8,100000,0.0500676859373,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,0.0,8,200000,0.0356692929131,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,0.0,8,200000,0.036993722762,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,0.0,8,200000,0.0394305694306,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,0.0,8,200000,0.0420294340828,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,0.0,8,200000,0.0434908640198,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,0.0,8,200000,0.0447002997003,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,0.0,8,200000,0.0445804195804,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,0.0,8,200000,0.0472504482965,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,0.0,8,200000,0.0479061292764,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,0.0,8,200000,0.0487422012478,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,0.0,8,100000,0.0502887201392,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,0.0,8,100000,0.0493908265647,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,0.0,8,100000,0.0518650793651,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,0.0,8,100000,0.0513602621812,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,0.0,8,100000,0.0542269187987,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,0.0,8,100000,0.0525782615605,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,0.0,8,100000,0.0540535222353,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,0.0,8,100000,0.0561028257457,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,0.0,8,100000,0.0532266960838,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,0.0,8,100000,0.0559105749323,0.466666666667,1,ldpc_120_56


==> python_graphs/ber_users_all_snr20/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,20.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,20.0,8,100000,1.9999600008e-005,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,20.0,8,100000,9e-005,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,20.0,8,100000,0.000179996400072,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,20.0,8,100000,0.000239980801536,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,20.0,8,100000,0.000279997200028,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,20.0,8,100000,0.000519953204212,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,20.0,8,100000,0.0004799760012,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,20.0,8,100000,0.000659927407985,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,20.0,8,100000,0.000719884818429,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,20.0,8,100000,0.000509989800204,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,20.0,8,100000,0.000619975200992,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,20.0,8,100000,0.00089,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,20.0,8,100000,0.000959923206144,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,20.0,8,100000,0.00098979214365,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,20.0,8,100000,0.00123971486558,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,20.0,8,100000,0.00122963111067,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,20.0,8,100000,0.00126955565552,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,10.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,10.0,8,100000,6.9998600028e-005,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,10.0,8,100000,0.00013,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,10.0,8,100000,0.000289994200116,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,10.0,8,100000,0.000279977601792,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,10.0,8,100000,0.000369996300037,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,10.0,8,100000,0.000479956803888,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,10.0,8,100000,0.0005199740013,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,10.0,8,100000,0.00050994390617,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,10.0,8,100000,0.000759878419453,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,10.0,8,100000,0.000739985200296,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,10.0,8,100000,0.000569977200912,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,10.0,8,100000,0.00087,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,10.0,8,100000,0.00109991200704,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,10.0,8,100000,0.000939802641445,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,10.0,8,100000,0.00118992860428,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,10.0,8,100000,0.00120972176399,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,10.0,8,100000,0.00167949615115,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,10.0,8,100000,0.00212976572577,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,10.0,8,100000,0.0017893737192,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,5.0,8,100000,0.00601,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,5.0,8,100000,0.00614987700246,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,5.0,8,100000,0.0064,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,5.0,8,100000,0.00704985900282,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,5.0,8,100000,0.00737940964723,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,5.0,8,100000,0.00725992740073,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,5.0,8,100000,0.00856922876941,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,5.0,8,100000,0.0088395580221,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,5.0,8,100000,0.00892901780804,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,5.0,8,100000,0.00958846584546,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,5.0,8,100000,0.010019799604,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,5.0,8,100000,0.0113895444182,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,5.0,8,100000,0.01221,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,5.0,8,100000,0.0119890408767,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,5.0,8,100000,0.0127273272613,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,5.0,8,100000,0.0137891726496,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,5.0,8,100000,0.0147366105796,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,5.0,8,100000,0.016155153454,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,5.0,8,100000,0.0168981412045,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,5.0,8,100000,0.0187334432948,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,0.0,8,100000,0.07803,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,0.0,8,100000,0.0812583748325,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,0.0,8,100000,0.08428,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,0.0,8,100000,0.0842783144337,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,0.0,8,100000,0.0875729941605,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,0.0,8,100000,0.0886791132089,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,0.0,8,100000,0.0922316991471,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,0.0,8,100000,0.0935253237338,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,0.0,8,100000,0.0977592464829,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,0.0,8,100000,0.0997940329547,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,0.0,8,100000,0.102297954041,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,0.0,8,100000,0.103235870565,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,0.0,8,100000,0.10791,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,0.0,8,100000,0.108831293497,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,0.0,8,100000,0.111396606713,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,0.0,8,100000,0.112963222207,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,0.0,8,100000,0.115663397419,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,0.0,8,100000,0.119194241727,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,0.0,8,100000,0.123036465989,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,0.0,8,100000,0.12636577198,0.333333333333,1,fg3_iterative


==> python_graphs/ber_users_all_snr5/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,1,3,20,20,8,100000,0,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,20,8,100000,9.00E-05,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,20,8,100000,0.00021,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,20,8,100000,0.000379992,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,20,8,100000,0.000739941,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,20,8,100000,0.000929991,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,20,8,100000,0.001529862,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,20,8,100000,0.002149893,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,20,8,100000,0.002579716,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,20,8,100000,0.003329467,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,20,8,100000,0.004539909,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,20,8,100000,0.005669773,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,20,8,100000,0.00715,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,20,8,100000,0.010589153,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,20,8,100000,0.014057048,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,20,8,100000,0.017568946,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,20,8,100000,0.022674785,0.333333333,1,dummy_iterative
dummy_iterative,35,3,20,20,8,100000,0.030730781,0.333333333,1,dummy_iterative
dummy_iterative,37,3,20,20,8,100000,0.039775625,0.333333333,1,dummy_iterative
dummy_iterative,39,3,20,20,8,100000,0.05034238,0.333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,8,100000,0,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,10,8,100000,0.000239995,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,10,8,100000,0.00056,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,10,8,100000,0.000929981,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,10,8,100000,0.001099912,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,10,8,100000,0.001429986,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,10,8,100000,0.002169805,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,10,8,100000,0.003189841,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,10,8,100000,0.003719591,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,10,8,100000,0.004779235,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,10,8,100000,0.005779884,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,10,8,100000,0.007949682,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,10,8,100000,0.01076,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,10,8,100000,0.012908967,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,10,8,100000,0.017076414,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,10,8,100000,0.021428714,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,10,8,100000,0.028053548,0.333333333,1,dummy_iterative
dummy_iterative,35,3,20,10,8,100000,0.035059482,0.333333333,1,dummy_iterative
dummy_iterative,37,3,20,10,8,100000,0.04590495,0.333333333,1,dummy_iterative
dummy_iterative,39,3,20,10,8,100000,0.058219623,0.333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,8,100000,0.00596,0.333333333,1,dummy_iterative
dummy_iterative,3,3,20,5,8,100000,0.007969841,0.333333333,1,dummy_iterative
dummy_iterative,5,3,20,5,8,100000,0.00861,0.333333333,1,dummy_iterative
dummy_iterative,7,3,20,5,8,100000,0.009309814,0.333333333,1,dummy_iterative
dummy_iterative,9,3,20,5,8,100000,0.010799136,0.333333333,1,dummy_iterative
dummy_iterative,11,3,20,5,8,100000,0.012439876,0.333333333,1,dummy_iterative
dummy_iterative,13,3,20,5,8,100000,0.014658681,0.333333333,1,dummy_iterative
dummy_iterative,15,3,20,5,8,100000,0.015829209,0.333333333,1,dummy_iterative
dummy_iterative,17,3,20,5,8,100000,0.018467969,0.333333333,1,dummy_iterative
dummy_iterative,19,3,20,5,8,100000,0.021146617,0.333333333,1,dummy_iterative
dummy_iterative,21,3,20,5,8,100000,0.024859503,0.333333333,1,dummy_iterative
dummy_iterative,23,3,20,5,8,100000,0.026978921,0.333333333,1,dummy_iterative
dummy_iterative,25,3,20,5,8,100000,0.03112,0.333333333,1,dummy_iterative
dummy_iterative,27,3,20,5,8,100000,0.036637069,0.333333333,1,dummy_iterative
dummy_iterative,29,3,20,5,8,100000,0.040441507,0.333333333,1,dummy_iterative
dummy_iterative,31,3,20,5,8,100000,0.048557087,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,5,8,100000,0.053357728,0.333333333,1,dummy_iterative
dummy_iterative,33,3,20,5,8,100000,0.0572068424262,0.333333333333,1,dummy_iterative
dummy_iterative,35,3,20,5,8,100000,0.063211036689,0.333333333333,1,dummy_iterative
dummy_iterative,37,3,20,5,8,100000,0.0765915749268,0.333333333333,1,dummy_iterative
dummy_iterative,39,3,20,5,8,100000,0.0844804318489,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,8,100000,0.07792,0.333333333333,1,dummy_iterative
dummy_iterative,3,3,20,0,8,100000,0.0814183716326,0.333333333333,1,dummy_iterative
dummy_iterative,5,3,20,0,8,100000,0.08626,0.333333333333,1,dummy_iterative
dummy_iterative,7,3,20,0,8,100000,0.0904181916362,0.333333333333,1,dummy_iterative
dummy_iterative,9,3,20,0,8,100000,0.0946124310055,0.333333333333,1,dummy_iterative
dummy_iterative,11,3,20,0,8,100000,0.0982590174098,0.333333333333,1,dummy_iterative
dummy_iterative,13,3,20,0,8,100000,0.100930916218,0.333333333333,1,dummy_iterative
dummy_iterative,15,3,20,0,8,100000,0.105374731263,0.333333333333,1,dummy_iterative
dummy_iterative,17,3,20,0,8,100000,0.111057783644,0.333333333333,1,dummy_iterative
dummy_iterative,19,3,20,0,8,100000,0.115051591745,0.333333333333,1,dummy_iterative
dummy_iterative,21,3,20,0,8,100000,0.119457610848,0.333333333333,1,dummy_iterative
dummy_iterative,23,3,20,0,8,100000,0.123465061398,0.333333333333,1,dummy_iterative
dummy_iterative,25,3,20,0,8,100000,0.12823,0.333333333333,1,dummy_iterative
dummy_iterative,27,3,20,0,8,100000,0.132189424846,0.333333333333,1,dummy_iterative
dummy_iterative,29,3,20,0,8,100000,0.136431349417,0.333333333333,1,dummy_iterative
dummy_iterative,31,3,20,0,8,100000,0.14164150151,0.333333333333,1,dummy_iterative
dummy_iterative,33,3,20,0,8,100000,0.146706257561,0.333333333333,1,dummy_iterative
dummy_iterative,35,3,20,0,8,100000,0.152864140758,0.333333333333,1,dummy_iterative
dummy_iterative,37,3,20,0,8,100000,0.159972403036,0.333333333333,1,dummy_iterative
dummy_iterative,39,3,20,0,8,100000,0.162563102914,0.333333333333,1,dummy_iterative


==> python_graphs/ber_users_all_snr5/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,20.0,8,100000,0.000165112665113,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,20.0,8,100000,0.00948412698413,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,20.0,8,100000,0.0624167645907,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,20.0,8,100000,0.125427350427,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,10.0,8,100000,0.00333139083139,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,10.0,8,100000,0.0183035714286,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,10.0,8,100000,0.0641793967881,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,10.0,8,100000,0.127894327894,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,5.0,8,1000000,1.89984801216e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,5.0,8,1000000,3.79969602432e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,5.0,8,1000000,4.49910017996e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,5.0,8,1000000,8.29634960617e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,5.0,8,1000000,4.999600032e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,5.0,8,1000000,6.89613816263e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,5.0,8,1000000,9.18603722342e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,5.0,8,1000000,3.09752198241e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,5.0,8,1000000,0.000127790423705,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,5.0,8,1000000,0.000162850177836,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,5.0,8,100000,0.000744047619048,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,5.0,8,100000,0.000979240109675,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,5.0,8,100000,0.00549019607843,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,5.0,8,100000,0.0305555555556,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,5.0,8,100000,0.0810245739199,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,5.0,8,100000,0.118478693748,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,5.0,8,100000,0.151398601399,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,5.0,8,100000,0.175892857143,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,5.0,8,100000,0.191441441441,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,5.0,8,100000,0.207828282828,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,0.0,8,2000,0.130882352941,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,0.0,8,2000,0.139814814815,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,0.0,8,2000,0.144166666667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,0.0,8,2000,0.164285714286,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,0.0,8,2000,0.175462962963,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,0.0,8,2000,0.179545454545,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,0.0,8,2000,0.213141025641,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,0.0,8,2000,0.215833333333,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,0.0,8,2000,0.207352941176,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,0.0,8,2000,0.206140350877,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,0.0,8,1000,0.224603174603,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,0.0,8,1000,0.23768115942,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,0.0,8,1000,0.236666666667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,0.0,8,1000,0.234259259259,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,0.0,8,1000,0.245689655172,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,0.0,8,1000,0.25752688172,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,0.0,8,1000,0.264898989899,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,0.0,8,1000,0.252619047619,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,0.0,8,1000,0.263288288288,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,0.0,8,1000,0.276495726496,0.466666666667,1,ldpc_120_56


==> python_graphs/ber_users_all_snr5/fg3_gh_iterative_result_old.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,20.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,20.0,8,100000,2.95159386068e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,20.0,8,100000,0.00506279434851,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,20.0,8,100000,0.0203687652667,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,20.0,8,100000,0.0354654403567,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,10.0,8,100000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,10.0,8,100000,0.000993703266431,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,10.0,8,100000,0.00977237048666,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,10.0,8,100000,0.0291249704515,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,10.0,8,100000,0.0393275203058,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,5.0,8,500000,1.99990400461e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,5.0,8,500000,1.39961930355e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,5.0,8,500000,0.0,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,5.0,8,500000,3.9984645896e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,5.0,8,500000,9.99056890296e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,5.0,8,500000,9.99616147399e-006,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,5.0,8,500000,1.39961930355e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,5.0,8,500000,2.79642058166e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,5.0,8,200000,2.48914731769e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,5.0,8,200000,9.99840025596e-005,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,5.0,8,100000,0.000266967252017,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,5.0,8,100000,0.00387203376334,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,5.0,8,100000,0.0114682539683,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,5.0,8,100000,0.0262872147201,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,5.0,8,100000,0.0337180200222,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,5.0,8,100000,0.0388526934689,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,5.0,8,100000,0.0439098780008,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,5.0,8,100000,0.0466934850863,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,5.0,8,100000,0.0469131668111,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,5.0,8,100000,0.0500676859373,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,1,120,20,0.0,8,200000,0.0356692929131,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,3,120,20,0.0,8,200000,0.036993722762,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,5,120,20,0.0,8,200000,0.0394305694306,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,7,120,20,0.0,8,200000,0.0420294340828,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,9,120,20,0.0,8,200000,0.0434908640198,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,11,120,20,0.0,8,200000,0.0447002997003,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,13,120,20,0.0,8,200000,0.0445804195804,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,15,120,20,0.0,8,200000,0.0472504482965,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,17,120,20,0.0,8,200000,0.0479061292764,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,19,120,20,0.0,8,200000,0.0487422012478,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,21,120,20,0.0,8,100000,0.0502887201392,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,23,120,20,0.0,8,100000,0.0493908265647,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,25,120,20,0.0,8,100000,0.0518650793651,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,27,120,20,0.0,8,100000,0.0513602621812,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,29,120,20,0.0,8,100000,0.0542269187987,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,31,120,20,0.0,8,100000,0.0525782615605,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,33,120,20,0.0,8,100000,0.0540535222353,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,35,120,20,0.0,8,100000,0.0561028257457,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,37,120,20,0.0,8,100000,0.0532266960838,0.466666666667,1,ldpc_120_56
fg3_gh_iterative,39,120,20,0.0,8,100000,0.0559105749323,0.466666666667,1,ldpc_120_56


==> python_graphs/ber_users_all_snr5/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,20.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,20.0,8,100000,1.9999600008e-005,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,20.0,8,100000,9e-005,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,20.0,8,100000,0.000179996400072,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,20.0,8,100000,0.000239980801536,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,20.0,8,100000,0.000279997200028,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,20.0,8,100000,0.000519953204212,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,20.0,8,100000,0.0004799760012,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,20.0,8,100000,0.000659927407985,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,20.0,8,100000,0.000719884818429,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,20.0,8,100000,0.000509989800204,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,20.0,8,100000,0.000619975200992,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,20.0,8,100000,0.00089,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,20.0,8,100000,0.000959923206144,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,20.0,8,100000,0.00098979214365,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,20.0,8,100000,0.00123971486558,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,20.0,8,100000,0.00122963111067,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,20.0,8,100000,0.00126955565552,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,10.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,10.0,8,100000,6.9998600028e-005,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,10.0,8,100000,0.00013,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,10.0,8,100000,0.000289994200116,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,10.0,8,100000,0.000279977601792,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,10.0,8,100000,0.000369996300037,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,10.0,8,100000,0.000479956803888,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,10.0,8,100000,0.0005199740013,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,10.0,8,100000,0.00050994390617,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,10.0,8,100000,0.000759878419453,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,10.0,8,100000,0.000739985200296,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,10.0,8,100000,0.000569977200912,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,10.0,8,100000,0.00087,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,10.0,8,100000,0.00109991200704,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,10.0,8,100000,0.000939802641445,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,10.0,8,100000,0.00118992860428,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,10.0,8,100000,0.00120972176399,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,10.0,8,100000,0.00167949615115,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,10.0,8,100000,0.00212976572577,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,10.0,8,100000,0.0017893737192,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,5.0,8,100000,0.00601,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,5.0,8,100000,0.00614987700246,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,5.0,8,100000,0.0064,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,5.0,8,100000,0.00704985900282,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,5.0,8,100000,0.00737940964723,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,5.0,8,100000,0.00725992740073,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,5.0,8,100000,0.00856922876941,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,5.0,8,100000,0.0088395580221,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,5.0,8,100000,0.00892901780804,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,5.0,8,100000,0.00958846584546,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,5.0,8,100000,0.010019799604,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,5.0,8,100000,0.0113895444182,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,5.0,8,100000,0.01221,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,5.0,8,100000,0.0119890408767,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,5.0,8,100000,0.0127273272613,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,5.0,8,100000,0.0137891726496,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,5.0,8,100000,0.0147366105796,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,5.0,8,100000,0.016155153454,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,5.0,8,100000,0.0168981412045,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,5.0,8,100000,0.0187334432948,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,0.0,8,100000,0.07803,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,0.0,8,100000,0.0812583748325,0.333333333333,1,fg3_iterative
fg3_iterative,5,3,20,0.0,8,100000,0.08428,0.333333333333,1,fg3_iterative
fg3_iterative,7,3,20,0.0,8,100000,0.0842783144337,0.333333333333,1,fg3_iterative
fg3_iterative,9,3,20,0.0,8,100000,0.0875729941605,0.333333333333,1,fg3_iterative
fg3_iterative,11,3,20,0.0,8,100000,0.0886791132089,0.333333333333,1,fg3_iterative
fg3_iterative,13,3,20,0.0,8,100000,0.0922316991471,0.333333333333,1,fg3_iterative
fg3_iterative,15,3,20,0.0,8,100000,0.0935253237338,0.333333333333,1,fg3_iterative
fg3_iterative,17,3,20,0.0,8,100000,0.0977592464829,0.333333333333,1,fg3_iterative
fg3_iterative,19,3,20,0.0,8,100000,0.0997940329547,0.333333333333,1,fg3_iterative
fg3_iterative,21,3,20,0.0,8,100000,0.102297954041,0.333333333333,1,fg3_iterative
fg3_iterative,23,3,20,0.0,8,100000,0.103235870565,0.333333333333,1,fg3_iterative
fg3_iterative,25,3,20,0.0,8,100000,0.10791,0.333333333333,1,fg3_iterative
fg3_iterative,27,3,20,0.0,8,100000,0.108831293497,0.333333333333,1,fg3_iterative
fg3_iterative,29,3,20,0.0,8,100000,0.111396606713,0.333333333333,1,fg3_iterative
fg3_iterative,31,3,20,0.0,8,100000,0.112963222207,0.333333333333,1,fg3_iterative
fg3_iterative,33,3,20,0.0,8,100000,0.115663397419,0.333333333333,1,fg3_iterative
fg3_iterative,35,3,20,0.0,8,100000,0.119194241727,0.333333333333,1,fg3_iterative
fg3_iterative,37,3,20,0.0,8,100000,0.123036465989,0.333333333333,1,fg3_iterative
fg3_iterative,39,3,20,0.0,8,100000,0.12636577198,0.333333333333,1,fg3_iterative


==> python_graphs/blinking_reciver_sim_11user/blinking_receiver_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
blinking_receiver,3,1,20,30.0,0,100000,0.04892,1.0,0,SNRperFrame
blinking_receiver,3,2,20,30.0,0,100000,0.00484,0.5,0,SNRperFrame
blinking_receiver,3,3,20,30.0,0,100000,0.00051,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,30.0,0,100000,4e-005,0.25,0,SNRperFrame
blinking_receiver,3,5,20,30.0,0,150000,0.0,0.2,0,SNRperFrame
blinking_receiver,3,7,20,30.0,0,150000,0.0,0.142857142857,0,SNRperFrame
blinking_receiver,3,9,20,30.0,0,150000,0.0,0.111111111111,0,SNRperFrame
blinking_receiver,3,11,20,30.0,0,250000,0.0,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,30.0,0,300000,0.0,0.0833333333333,0,SNRperFrame
blinking_receiver,3,1,20,-5.0,0,100000,0.24002,1.0,0,SNRperFrame
blinking_receiver,3,2,20,-5.0,0,100000,0.14848,0.5,0,SNRperFrame
blinking_receiver,3,3,20,-5.0,0,100000,0.09957,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,-5.0,0,100000,0.06776,0.25,0,SNRperFrame
blinking_receiver,3,5,20,-5.0,0,150000,0.0478133333333,0.2,0,SNRperFrame
blinking_receiver,3,7,20,-5.0,0,150000,0.0246133333333,0.142857142857,0,SNRperFrame
blinking_receiver,3,9,20,-5.0,0,150000,0.0121666666667,0.111111111111,0,SNRperFrame
blinking_receiver,3,11,20,-5.0,0,250000,0.006396,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,-5.0,0,300000,0.00455666666667,0.0833333333333,0,SNRperFrame
blinking_receiver,3,1,20,5.0,0,100000,0.05339,1.0,0,SNRperFrame
blinking_receiver,3,2,20,5.0,0,100000,0.00569,0.5,0,SNRperFrame
blinking_receiver,3,3,20,5.0,0,100000,0.00061,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,5.0,0,100000,0.00011,0.25,0,SNRperFrame
blinking_receiver,3,5,20,5.0,0,150000,1.33333333333e-005,0.2,0,SNRperFrame
blinking_receiver,3,7,20,5.0,0,150000,0.0,0.142857142857,0,SNRperFrame
blinking_receiver,3,9,20,5.0,0,150000,0.0,0.111111111111,0,SNRperFrame
blinking_receiver,3,11,20,5.0,0,250000,0.0,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,5.0,0,300000,0.0,0.0833333333333,0,SNRperFrame
blinking_receiver,3,1,20,1.0,0,100000,0.09914,1.0,0,SNRperFrame
blinking_receiver,3,2,20,1.0,0,100000,0.02513,0.5,0,SNRperFrame
blinking_receiver,3,3,20,1.0,0,100000,0.00697,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,1.0,0,100000,0.00218,0.25,0,SNRperFrame
blinking_receiver,3,5,20,1.0,0,150000,0.000713333333333,0.2,0,SNRperFrame
blinking_receiver,3,6,20,1.0,0,150000,0.000186666666667,0.166666666667,0,SNRperFrame
blinking_receiver,3,7,20,1.0,0,250000,8e-005,0.142857142857,0,SNRperFrame
blinking_receiver,3,8,20,1.0,0,350000,1.71428571429e-005,0.125,0,SNRperFrame
blinking_receiver,3,9,20,1.0,0,750000,6.66666666667e-006,0.111111111111,0,SNRperFrame
blinking_receiver,3,10,20,1.0,0,5500000,3.09090909091e-006,0.1,0,SNRperFrame
blinking_receiver,3,11,20,1.0,0,250000,0.0,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,1.0,0,300000,0.0,0.0833333333333,0,SNRperFrame
blinking_receiver,3,1,20,-1.0,0,100000,0.14065,1.0,0,SNRperFrame
blinking_receiver,3,2,20,-1.0,0,100000,0.05346,0.5,0,SNRperFrame
blinking_receiver,3,3,20,-1.0,0,100000,0.02248,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,-1.0,0,100000,0.01023,0.25,0,SNRperFrame
blinking_receiver,3,5,20,-1.0,0,150000,0.00462666666667,0.2,0,SNRperFrame
blinking_receiver,3,6,20,-1.0,0,150000,0.00208666666667,0.166666666667,0,SNRperFrame
blinking_receiver,3,7,20,-1.0,0,150000,0.0012,0.142857142857,0,SNRperFrame
blinking_receiver,3,8,20,-1.0,0,150000,0.00058,0.125,0,SNRperFrame
blinking_receiver,3,9,20,-1.0,0,250000,0.00022,0.111111111111,0,SNRperFrame
blinking_receiver,3,10,20,-1.0,0,400000,0.0001425,0.1,0,SNRperFrame
blinking_receiver,3,11,20,-1.0,0,550000,8e-005,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,-1.0,0,800000,2.5e-005,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,30.0,0,100000,0.20153,1.0,0,SNRperFrame
blinking_receiver,11,2,20,30.0,0,100000,0.07997,0.5,0,SNRperFrame
blinking_receiver,11,3,20,30.0,0,100000,0.0321,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,30.0,0,100000,0.01309,0.25,0,SNRperFrame
blinking_receiver,11,5,20,30.0,0,250000,0.005332,0.2,0,SNRperFrame
blinking_receiver,11,7,20,30.0,0,350000,0.000777142857143,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,30.0,0,450000,0.000135555555556,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,30.0,0,850000,1.76470588235e-005,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,30.0,0,1500000,6e-006,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,-5.0,0,100000,0.3284,1.0,0,SNRperFrame
blinking_receiver,11,2,20,-5.0,0,100000,0.22827,0.5,0,SNRperFrame
blinking_receiver,11,3,20,-5.0,0,100000,0.17017,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,-5.0,0,100000,0.12865,0.25,0,SNRperFrame
blinking_receiver,11,5,20,-5.0,0,150000,0.0979733333333,0.2,0,SNRperFrame
blinking_receiver,11,7,20,-5.0,0,150000,0.0607066666667,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,-5.0,0,150000,0.0391133333333,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,-5.0,0,250000,0.025668,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,-5.0,0,300000,0.0205733333333,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,5.0,0,100000,0.20501,1.0,0,SNRperFrame
blinking_receiver,11,2,20,5.0,0,100000,0.08429,0.5,0,SNRperFrame
blinking_receiver,11,3,20,5.0,0,100000,0.03405,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,5.0,0,100000,0.01363,0.25,0,SNRperFrame
blinking_receiver,11,5,20,5.0,0,250000,0.005496,0.2,0,SNRperFrame
blinking_receiver,11,7,20,5.0,0,350000,0.00101714285714,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,5.0,0,450000,0.000148888888889,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,5.0,0,850000,2.70588235294e-005,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,5.0,0,1500000,1.06666666667e-005,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,-1.0,0,50000,0.26044,1.0,0,SNRperFrame
blinking_receiver,11,2,20,-1.0,0,50000,0.14368,0.5,0,SNRperFrame
blinking_receiver,11,3,20,-1.0,0,50000,0.0823,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,-1.0,0,50000,0.04646,0.25,0,SNRperFrame
blinking_receiver,11,5,20,-1.0,0,80000,0.029175,0.2,0,SNRperFrame
blinking_receiver,11,7,20,-1.0,0,80000,0.0105,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,-1.0,0,80000,0.0042,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,-1.0,0,120000,0.00180833333333,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,-1.0,0,150000,0.000906666666667,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,1.0,0,50000,0.2314,1.0,0,SNRperFrame
blinking_receiver,11,2,20,1.0,0,50000,0.10964,0.5,0,SNRperFrame
blinking_receiver,11,3,20,1.0,0,50000,0.0551,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,1.0,0,50000,0.02802,0.25,0,SNRperFrame
blinking_receiver,11,5,20,1.0,0,80000,0.01345,0.2,0,SNRperFrame
blinking_receiver,11,7,20,1.0,0,80000,0.0035875,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,1.0,0,80000,0.0009875,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,1.0,0,120000,0.000233333333333,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,1.0,0,150000,0.000126666666667,0.0833333333333,0,SNRperFrame


==> python_graphs/blinking_reciver_sim_3user/blinking_receiver_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
blinking_receiver,3,1,20,30.0,0,100000,0.04892,1.0,0,SNRperFrame
blinking_receiver,3,2,20,30.0,0,100000,0.00484,0.5,0,SNRperFrame
blinking_receiver,3,3,20,30.0,0,100000,0.00051,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,30.0,0,100000,4e-005,0.25,0,SNRperFrame
blinking_receiver,3,5,20,30.0,0,150000,0.0,0.2,0,SNRperFrame
blinking_receiver,3,7,20,30.0,0,150000,0.0,0.142857142857,0,SNRperFrame
blinking_receiver,3,9,20,30.0,0,150000,0.0,0.111111111111,0,SNRperFrame
blinking_receiver,3,11,20,30.0,0,250000,0.0,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,30.0,0,300000,0.0,0.0833333333333,0,SNRperFrame
blinking_receiver,3,1,20,-5.0,0,100000,0.24002,1.0,0,SNRperFrame
blinking_receiver,3,2,20,-5.0,0,100000,0.14848,0.5,0,SNRperFrame
blinking_receiver,3,3,20,-5.0,0,100000,0.09957,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,-5.0,0,100000,0.06776,0.25,0,SNRperFrame
blinking_receiver,3,5,20,-5.0,0,150000,0.0478133333333,0.2,0,SNRperFrame
blinking_receiver,3,7,20,-5.0,0,150000,0.0246133333333,0.142857142857,0,SNRperFrame
blinking_receiver,3,9,20,-5.0,0,150000,0.0121666666667,0.111111111111,0,SNRperFrame
blinking_receiver,3,11,20,-5.0,0,250000,0.006396,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,-5.0,0,300000,0.00455666666667,0.0833333333333,0,SNRperFrame
blinking_receiver,3,1,20,5.0,0,100000,0.05339,1.0,0,SNRperFrame
blinking_receiver,3,2,20,5.0,0,100000,0.00569,0.5,0,SNRperFrame
blinking_receiver,3,3,20,5.0,0,100000,0.00061,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,5.0,0,100000,0.00011,0.25,0,SNRperFrame
blinking_receiver,3,5,20,5.0,0,150000,1.33333333333e-005,0.2,0,SNRperFrame
blinking_receiver,3,7,20,5.0,0,150000,0.0,0.142857142857,0,SNRperFrame
blinking_receiver,3,9,20,5.0,0,150000,0.0,0.111111111111,0,SNRperFrame
blinking_receiver,3,11,20,5.0,0,250000,0.0,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,5.0,0,300000,0.0,0.0833333333333,0,SNRperFrame
blinking_receiver,3,1,20,1.0,0,100000,0.09914,1.0,0,SNRperFrame
blinking_receiver,3,2,20,1.0,0,100000,0.02513,0.5,0,SNRperFrame
blinking_receiver,3,3,20,1.0,0,100000,0.00697,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,1.0,0,100000,0.00218,0.25,0,SNRperFrame
blinking_receiver,3,5,20,1.0,0,150000,0.000713333333333,0.2,0,SNRperFrame
blinking_receiver,3,6,20,1.0,0,150000,0.000186666666667,0.166666666667,0,SNRperFrame
blinking_receiver,3,7,20,1.0,0,250000,8e-005,0.142857142857,0,SNRperFrame
blinking_receiver,3,8,20,1.0,0,350000,1.71428571429e-005,0.125,0,SNRperFrame
blinking_receiver,3,9,20,1.0,0,750000,6.66666666667e-006,0.111111111111,0,SNRperFrame
blinking_receiver,3,10,20,1.0,0,5500000,3.09090909091e-006,0.1,0,SNRperFrame
blinking_receiver,3,11,20,1.0,0,250000,0.0,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,1.0,0,300000,0.0,0.0833333333333,0,SNRperFrame
blinking_receiver,3,1,20,-1.0,0,100000,0.14065,1.0,0,SNRperFrame
blinking_receiver,3,2,20,-1.0,0,100000,0.05346,0.5,0,SNRperFrame
blinking_receiver,3,3,20,-1.0,0,100000,0.02248,0.333333333333,0,SNRperFrame
blinking_receiver,3,4,20,-1.0,0,100000,0.01023,0.25,0,SNRperFrame
blinking_receiver,3,5,20,-1.0,0,150000,0.00462666666667,0.2,0,SNRperFrame
blinking_receiver,3,6,20,-1.0,0,150000,0.00208666666667,0.166666666667,0,SNRperFrame
blinking_receiver,3,7,20,-1.0,0,150000,0.0012,0.142857142857,0,SNRperFrame
blinking_receiver,3,8,20,-1.0,0,150000,0.00058,0.125,0,SNRperFrame
blinking_receiver,3,9,20,-1.0,0,250000,0.00022,0.111111111111,0,SNRperFrame
blinking_receiver,3,10,20,-1.0,0,400000,0.0001425,0.1,0,SNRperFrame
blinking_receiver,3,11,20,-1.0,0,550000,8e-005,0.0909090909091,0,SNRperFrame
blinking_receiver,3,12,20,-1.0,0,800000,2.5e-005,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,30.0,0,100000,0.20153,1.0,0,SNRperFrame
blinking_receiver,11,2,20,30.0,0,100000,0.07997,0.5,0,SNRperFrame
blinking_receiver,11,3,20,30.0,0,100000,0.0321,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,30.0,0,100000,0.01309,0.25,0,SNRperFrame
blinking_receiver,11,5,20,30.0,0,250000,0.005332,0.2,0,SNRperFrame
blinking_receiver,11,7,20,30.0,0,350000,0.000777142857143,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,30.0,0,450000,0.000135555555556,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,30.0,0,850000,1.76470588235e-005,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,30.0,0,1500000,6e-006,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,-5.0,0,100000,0.3284,1.0,0,SNRperFrame
blinking_receiver,11,2,20,-5.0,0,100000,0.22827,0.5,0,SNRperFrame
blinking_receiver,11,3,20,-5.0,0,100000,0.17017,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,-5.0,0,100000,0.12865,0.25,0,SNRperFrame
blinking_receiver,11,5,20,-5.0,0,150000,0.0979733333333,0.2,0,SNRperFrame
blinking_receiver,11,7,20,-5.0,0,150000,0.0607066666667,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,-5.0,0,150000,0.0391133333333,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,-5.0,0,250000,0.025668,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,-5.0,0,300000,0.0205733333333,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,5.0,0,100000,0.20501,1.0,0,SNRperFrame
blinking_receiver,11,2,20,5.0,0,100000,0.08429,0.5,0,SNRperFrame
blinking_receiver,11,3,20,5.0,0,100000,0.03405,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,5.0,0,100000,0.01363,0.25,0,SNRperFrame
blinking_receiver,11,5,20,5.0,0,250000,0.005496,0.2,0,SNRperFrame
blinking_receiver,11,7,20,5.0,0,350000,0.00101714285714,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,5.0,0,450000,0.000148888888889,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,5.0,0,850000,2.70588235294e-005,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,5.0,0,1500000,1.06666666667e-005,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,-1.0,0,50000,0.26044,1.0,0,SNRperFrame
blinking_receiver,11,2,20,-1.0,0,50000,0.14368,0.5,0,SNRperFrame
blinking_receiver,11,3,20,-1.0,0,50000,0.0823,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,-1.0,0,50000,0.04646,0.25,0,SNRperFrame
blinking_receiver,11,5,20,-1.0,0,80000,0.029175,0.2,0,SNRperFrame
blinking_receiver,11,7,20,-1.0,0,80000,0.0105,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,-1.0,0,80000,0.0042,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,-1.0,0,120000,0.00180833333333,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,-1.0,0,150000,0.000906666666667,0.0833333333333,0,SNRperFrame
blinking_receiver,11,1,20,1.0,0,50000,0.2314,1.0,0,SNRperFrame
blinking_receiver,11,2,20,1.0,0,50000,0.10964,0.5,0,SNRperFrame
blinking_receiver,11,3,20,1.0,0,50000,0.0551,0.333333333333,0,SNRperFrame
blinking_receiver,11,4,20,1.0,0,50000,0.02802,0.25,0,SNRperFrame
blinking_receiver,11,5,20,1.0,0,80000,0.01345,0.2,0,SNRperFrame
blinking_receiver,11,7,20,1.0,0,80000,0.0035875,0.142857142857,0,SNRperFrame
blinking_receiver,11,9,20,1.0,0,80000,0.0009875,0.111111111111,0,SNRperFrame
blinking_receiver,11,11,20,1.0,0,120000,0.000233333333333,0.0909090909091,0,SNRperFrame
blinking_receiver,11,12,20,1.0,0,150000,0.000126666666667,0.0833333333333,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_15_user/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,3,3,20,20,8,100000,7.9998400032e-005,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,20,8,100000,0.0,0.2,0,SNRperFrame
dummy_iterative,3,7,20,20,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,20,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,0,8,100000,0.00815983680326,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,0,8,100000,0.000929981400372,0.2,0,SNRperFrame
dummy_iterative,3,7,20,0,8,200000,5.49997250014e-005,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,0,8,300000,1e-005,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,0,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,-5,8,100000,0.0896382072359,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,-5,8,100000,0.0387792244155,0.2,0,SNRperFrame
dummy_iterative,3,7,20,-5,8,200000,0.0182249088755,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,-5,8,300000,0.00882,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,-5,8,300000,0.00423333333333,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,5,8,100000,0.000219995600088,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,5,8,100000,0.0,0.2,0,SNRperFrame
dummy_iterative,3,7,20,5,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,20,8,100000,0.0018399080046,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,20,8,100000,0.0001599920004,0.2,0,SNRperFrame
dummy_iterative,15,7,20,20,8,200000,9.999500025e-006,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,20,8,300000,3.33333333333e-006,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,0,8,100000,0.0181890905455,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,0,8,100000,0.00138993050347,0.2,0,SNRperFrame
dummy_iterative,15,7,20,0,8,200000,0.000154992250387,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,0,8,300000,2.33333333333e-005,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,0,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,-5,8,100000,0.110704464777,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,-5,8,100000,0.0480575971201,0.2,0,SNRperFrame
dummy_iterative,15,7,20,-5,8,200000,0.0210139493025,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,-5,8,300000,0.00955666666667,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,-5,8,300000,0.00448333333333,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,5,8,100000,0.00302984850757,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,5,8,100000,8.9995500225e-005,0.2,0,SNRperFrame
dummy_iterative,15,7,20,5,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,20,8,100000,0.00783,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,20,8,100000,0.00023,0.2,0,SNRperFrame
dummy_iterative,25,7,20,20,8,200000,3.5e-005,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,20,8,300000,1e-005,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,0,8,100000,0.03442,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,0,8,100000,0.00207,0.2,0,SNRperFrame
dummy_iterative,25,7,20,0,8,200000,0.000185,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,0,8,300000,3e-005,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,0,8,300000,3.33333333333e-006,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,-5,8,100000,0.13305,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,-5,8,100000,0.05799,0.2,0,SNRperFrame
dummy_iterative,25,7,20,-5,8,200000,0.024485,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,-5,8,300000,0.0103733333333,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,-5,8,300000,0.00494666666667,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,5,8,100000,0.01044,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,5,8,100000,0.00029,0.2,0,SNRperFrame
dummy_iterative,25,7,20,5,8,200000,2.5e-005,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_15_user/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,3,3,20,20,8,300000,6.00E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,5,8,300000,7.00E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,5,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,5,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,0,8,300000,0.007729845,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,0,8,300000,0.000916667,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,0,8,300000,7.00E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,0,8,300000,3.00E-05,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,-5,8,300000,0.085141631,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,-5,8,300000,0.038383333,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,-5,8,300000,0.018256302,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,-5,8,300000,0.008492654,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,-5,8,300000,0.004106626,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,20,8,300000,0.000349983,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,3,20,5,8,100000,0.00062978,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,0,8,100000,0.01005648,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,0,8,100000,0.00081959,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,0,8,600000,0.000133317,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,-5,8,100000,0.099235268,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,-5,8,100000,0.043338331,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,-5,8,200000,0.020042495,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,-5,8,300000,0.00905683,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,-5,8,300000,0.004238093,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,20,8,400000,0.000819898,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,5,8,300000,0.000753333,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,0,8,100000,0.014042979,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,0,8,100000,0.00074,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,0,8,600000,9.33E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,-5,8,100000,0.112753623,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,-5,8,100000,0.04884,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,-5,8,200000,0.02063742,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,-5,8,300000,0.009695152,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,-5,8,300000,0.004796267,0.090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_15_user/fg3_gh_iterative_result_old.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,3,3,20,20,8,300000,6.67E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,5,8,300000,5.33E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,5,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,5,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,0,8,300000,0.007503333,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,0,8,300000,0.000846667,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,0,8,300000,8.33E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,0,8,300000,6.67E-06,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,0,8,300000,3.33E-06,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,-5,8,300000,0.086223333,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,-5,8,300000,0.03854,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,-5,8,300000,0.01864,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,-5,8,300000,0.008613333,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,-5,8,300000,0.004063333,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,20,8,300000,0.00046,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,5,8,100000,0.000339983,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,0,8,100000,0.010379481,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,0,8,100000,0.000889956,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,0,8,200000,8.50E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,0,8,300000,6.67E-06,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,-5,8,100000,0.09920504,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,-5,8,100000,0.044087796,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,-5,8,200000,0.01960402,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,-5,8,300000,0.00909,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,-5,8,300000,0.004586667,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,20,8,100000,0.00065,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,5,8,100000,0.00072,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,5,8,100000,2.00E-05,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,0,8,100000,0.01346,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,0,8,100000,0.00124,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,0,8,200000,8.50E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,0,8,300000,6.67E-06,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,0,8,300000,3.33E-06,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,-5,8,100000,0.11349,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,-5,8,100000,0.04755,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,-5,8,200000,0.021235,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,-5,8,300000,0.009986667,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,-5,8,300000,0.00457,0.090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_15_user/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,3,3,20,20,8,100000,9.00E-05,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,3,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,0,8,100000,0.007779844,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,0,8,100000,0.000729985,0.2,0,SNRperFrame
fg3_iterative,3,7,20,0,8,200000,0.000129999,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,0,8,300000,1.33E-05,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,-5,8,100000,0.087428251,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,-5,8,100000,0.038919222,0.2,0,SNRperFrame
fg3_iterative,3,7,20,-5,8,200000,0.017379913,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,-5,8,300000,0.00873,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,-5,8,300000,0.004073333,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,5,8,100000,8.00E-05,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,3,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,20,8,100000,0.000639968,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,15,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,0,8,100000,0.010279486,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,0,8,100000,0.000919954,0.2,0,SNRperFrame
fg3_iterative,15,7,20,0,8,200000,8.00E-05,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,0,8,300000,1.67E-05,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,-5,8,100000,0.099335033,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,-5,8,100000,0.043297835,0.2,0,SNRperFrame
fg3_iterative,15,7,20,-5,8,200000,0.019479026,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,-5,8,300000,0.00909,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,-5,8,300000,0.004336667,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,5,8,100000,0.000359982,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,5,8,100000,1.00E-05,0.2,0,SNRperFrame
fg3_iterative,15,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,20,8,100000,0.00071,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,25,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,0,8,100000,0.01304,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,0,8,100000,0.00093,0.2,0,SNRperFrame
fg3_iterative,25,7,20,0,8,200000,9.50E-05,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,-5,8,100000,0.11084,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,-5,8,100000,0.0482,0.2,0,SNRperFrame
fg3_iterative,25,7,20,-5,8,200000,0.021185,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,-5,8,200000,0.009455,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,-5,8,300000,0.004386667,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,5,8,100000,0.00097,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,25,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,5,8,300000,0,0.090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_25_user/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,3,3,20,20,8,100000,7.9998400032e-005,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,20,8,100000,0.0,0.2,0,SNRperFrame
dummy_iterative,3,7,20,20,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,20,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,0,8,100000,0.00815983680326,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,0,8,100000,0.000929981400372,0.2,0,SNRperFrame
dummy_iterative,3,7,20,0,8,200000,5.49997250014e-005,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,0,8,300000,1e-005,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,0,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,-5,8,100000,0.0896382072359,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,-5,8,100000,0.0387792244155,0.2,0,SNRperFrame
dummy_iterative,3,7,20,-5,8,200000,0.0182249088755,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,-5,8,300000,0.00882,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,-5,8,300000,0.00423333333333,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,5,8,100000,0.000219995600088,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,5,8,100000,0.0,0.2,0,SNRperFrame
dummy_iterative,3,7,20,5,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,20,8,100000,0.0018399080046,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,20,8,100000,0.0001599920004,0.2,0,SNRperFrame
dummy_iterative,15,7,20,20,8,200000,9.999500025e-006,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,20,8,300000,3.33333333333e-006,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,0,8,100000,0.0181890905455,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,0,8,100000,0.00138993050347,0.2,0,SNRperFrame
dummy_iterative,15,7,20,0,8,200000,0.000154992250387,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,0,8,300000,2.33333333333e-005,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,0,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,-5,8,100000,0.110704464777,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,-5,8,100000,0.0480575971201,0.2,0,SNRperFrame
dummy_iterative,15,7,20,-5,8,200000,0.0210139493025,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,-5,8,300000,0.00955666666667,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,-5,8,300000,0.00448333333333,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,5,8,100000,0.00302984850757,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,5,8,100000,8.9995500225e-005,0.2,0,SNRperFrame
dummy_iterative,15,7,20,5,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,20,8,100000,0.00783,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,20,8,100000,0.00023,0.2,0,SNRperFrame
dummy_iterative,25,7,20,20,8,200000,3.5e-005,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,20,8,300000,1e-005,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,0,8,100000,0.03442,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,0,8,100000,0.00207,0.2,0,SNRperFrame
dummy_iterative,25,7,20,0,8,200000,0.000185,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,0,8,300000,3e-005,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,0,8,300000,3.33333333333e-006,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,-5,8,100000,0.13305,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,-5,8,100000,0.05799,0.2,0,SNRperFrame
dummy_iterative,25,7,20,-5,8,200000,0.024485,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,-5,8,300000,0.0103733333333,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,-5,8,300000,0.00494666666667,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,5,8,100000,0.01044,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,5,8,100000,0.00029,0.2,0,SNRperFrame
dummy_iterative,25,7,20,5,8,200000,2.5e-005,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_25_user/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,3,3,20,20,8,300000,6.00E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,5,8,300000,7.00E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,5,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,5,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,0,8,300000,0.007729845,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,0,8,300000,0.000916667,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,0,8,300000,7.00E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,0,8,300000,3.00E-05,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,-5,8,300000,0.085141631,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,-5,8,300000,0.038383333,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,-5,8,300000,0.018256302,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,-5,8,300000,0.008492654,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,-5,8,300000,0.004106626,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,20,8,300000,0.000349983,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,3,20,5,8,100000,0.00062978,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,0,8,100000,0.01005648,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,0,8,100000,0.00081959,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,0,8,600000,0.000133317,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,-5,8,100000,0.099235268,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,-5,8,100000,0.043338331,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,-5,8,200000,0.020042495,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,-5,8,300000,0.00905683,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,-5,8,300000,0.004238093,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,20,8,400000,0.000819898,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,5,8,300000,0.000753333,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,0,8,100000,0.014042979,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,0,8,100000,0.00074,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,0,8,600000,9.33E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,-5,8,100000,0.112753623,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,-5,8,100000,0.04884,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,-5,8,200000,0.02063742,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,-5,8,300000,0.009695152,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,-5,8,300000,0.004796267,0.090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_25_user/fg3_gh_iterative_result_old.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,3,3,20,20.0,8,300000,5.33333333333e-005,0.333333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,20.0,8,300000,0.0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,20.0,8,300000,0.0,0.142857142857,0,SNRperFrame
fg3_gh_iterative,3,9,20,20.0,8,300000,0.0,0.111111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,20.0,8,300000,0.0,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,5.0,8,300000,8.66666666667e-005,0.333333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,5.0,8,300000,0.0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,5.0,8,300000,0.0,0.142857142857,0,SNRperFrame
fg3_gh_iterative,3,9,20,5.0,8,300000,0.0,0.111111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,5.0,8,300000,0.0,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,0.0,8,300000,0.0076,0.333333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,0.0,8,300000,0.000716666666667,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,0.0,8,300000,9.33333333333e-005,0.142857142857,0,SNRperFrame
fg3_gh_iterative,3,9,20,0.0,8,300000,2.33333333333e-005,0.111111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,0.0,8,300000,3.33333333333e-006,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,-5.0,8,300000,0.0861566666667,0.333333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,-5.0,8,300000,0.0379666666667,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,-5.0,8,300000,0.0181333333333,0.142857142857,0,SNRperFrame
fg3_gh_iterative,3,9,20,-5.0,8,300000,0.00871333333333,0.111111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,-5.0,8,300000,0.00413333333333,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,20.0,8,300000,0.000336666666667,0.333333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,20.0,8,300000,0.0,0.2,0,SNRperFrame
fg3_gh_iterative,15,3,20,5.0,8,100000,0.000469976501175,0.333333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,5.0,8,100000,0.0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,5.0,8,200000,0.0,0.142857142857,0,SNRperFrame
fg3_gh_iterative,15,9,20,5.0,8,300000,0.0,0.111111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,5.0,8,300000,0.0,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,0.0,8,100000,0.0102194890255,0.333333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,0.0,8,100000,0.000789960501975,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,0.0,8,200000,0.00013999300035,0.142857142857,0,SNRperFrame
fg3_gh_iterative,15,9,20,0.0,8,300000,1e-005,0.111111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,0.0,8,300000,3.33333333333e-006,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,-5.0,8,100000,0.101484925754,0.333333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,-5.0,8,100000,0.0430478476076,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,-5.0,8,200000,0.0194140292985,0.142857142857,0,SNRperFrame
fg3_gh_iterative,15,9,20,-5.0,8,300000,0.00942666666667,0.111111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,-5.0,8,300000,0.00435,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,20.0,8,100000,0.00078,0.333333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,20.0,8,100000,2e-005,0.2,0,SNRperFrame
fg3_gh_iterative,25,3,20,5.0,8,100000,0.00086,0.333333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,5.0,8,100000,0.0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,5.0,8,200000,0.0,0.142857142857,0,SNRperFrame
fg3_gh_iterative,25,9,20,5.0,8,300000,0.0,0.111111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,5.0,8,300000,0.0,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,0.0,8,100000,0.01349,0.333333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,0.0,8,100000,0.00093,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,0.0,8,200000,0.000135,0.142857142857,0,SNRperFrame
fg3_gh_iterative,25,9,20,0.0,8,300000,1.66666666667e-005,0.111111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,0.0,8,300000,3.33333333333e-006,0.0909090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,-5.0,8,100000,0.11377,0.333333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,-5.0,8,100000,0.04946,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,-5.0,8,200000,0.02089,0.142857142857,0,SNRperFrame
fg3_gh_iterative,25,9,20,-5.0,8,300000,0.00914666666667,0.111111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,-5.0,8,300000,0.00445,0.0909090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_25_user/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,3,3,20,20,8,100000,9.00E-05,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,3,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,0,8,100000,0.007779844,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,0,8,100000,0.000729985,0.2,0,SNRperFrame
fg3_iterative,3,7,20,0,8,200000,0.000129999,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,0,8,300000,1.33E-05,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,-5,8,100000,0.087428251,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,-5,8,100000,0.038919222,0.2,0,SNRperFrame
fg3_iterative,3,7,20,-5,8,200000,0.017379913,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,-5,8,300000,0.00873,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,-5,8,300000,0.004073333,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,5,8,100000,8.00E-05,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,3,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,20,8,100000,0.000639968,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,15,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,0,8,100000,0.010279486,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,0,8,100000,0.000919954,0.2,0,SNRperFrame
fg3_iterative,15,7,20,0,8,200000,8.00E-05,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,0,8,300000,1.67E-05,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,-5,8,100000,0.099335033,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,-5,8,100000,0.043297835,0.2,0,SNRperFrame
fg3_iterative,15,7,20,-5,8,200000,0.019479026,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,-5,8,300000,0.00909,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,-5,8,300000,0.004336667,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,5,8,100000,0.000359982,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,5,8,100000,1.00E-05,0.2,0,SNRperFrame
fg3_iterative,15,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,20,8,100000,0.00071,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,25,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,0,8,100000,0.01304,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,0,8,100000,0.00093,0.2,0,SNRperFrame
fg3_iterative,25,7,20,0,8,200000,9.50E-05,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,-5,8,100000,0.11084,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,-5,8,100000,0.0482,0.2,0,SNRperFrame
fg3_iterative,25,7,20,-5,8,200000,0.021185,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,-5,8,200000,0.009455,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,-5,8,300000,0.004386667,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,5,8,100000,0.00097,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,25,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,5,8,300000,0,0.090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_3_user/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,3,3,20,20,8,100000,7.9998400032e-005,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,20,8,100000,0.0,0.2,0,SNRperFrame
dummy_iterative,3,7,20,20,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,20,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,0,8,100000,0.00815983680326,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,0,8,100000,0.000929981400372,0.2,0,SNRperFrame
dummy_iterative,3,7,20,0,8,200000,5.49997250014e-005,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,0,8,300000,1e-005,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,0,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,-5,8,100000,0.0896382072359,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,-5,8,100000,0.0387792244155,0.2,0,SNRperFrame
dummy_iterative,3,7,20,-5,8,200000,0.0182249088755,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,-5,8,300000,0.00882,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,-5,8,300000,0.00423333333333,0.0909090909091,0,SNRperFrame
dummy_iterative,3,3,20,5,8,100000,0.000219995600088,0.333333333333,0,SNRperFrame
dummy_iterative,3,5,20,5,8,100000,0.0,0.2,0,SNRperFrame
dummy_iterative,3,7,20,5,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,3,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,3,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,20,8,100000,0.0018399080046,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,20,8,100000,0.0001599920004,0.2,0,SNRperFrame
dummy_iterative,15,7,20,20,8,200000,9.999500025e-006,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,20,8,300000,3.33333333333e-006,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,0,8,100000,0.0181890905455,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,0,8,100000,0.00138993050347,0.2,0,SNRperFrame
dummy_iterative,15,7,20,0,8,200000,0.000154992250387,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,0,8,300000,2.33333333333e-005,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,0,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,-5,8,100000,0.110704464777,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,-5,8,100000,0.0480575971201,0.2,0,SNRperFrame
dummy_iterative,15,7,20,-5,8,200000,0.0210139493025,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,-5,8,300000,0.00955666666667,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,-5,8,300000,0.00448333333333,0.0909090909091,0,SNRperFrame
dummy_iterative,15,3,20,5,8,100000,0.00302984850757,0.333333333333,0,SNRperFrame
dummy_iterative,15,5,20,5,8,100000,8.9995500225e-005,0.2,0,SNRperFrame
dummy_iterative,15,7,20,5,8,200000,0.0,0.142857142857,0,SNRperFrame
dummy_iterative,15,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,15,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,20,8,100000,0.00783,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,20,8,100000,0.00023,0.2,0,SNRperFrame
dummy_iterative,25,7,20,20,8,200000,3.5e-005,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,20,8,300000,1e-005,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,20,8,300000,0.0,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,0,8,100000,0.03442,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,0,8,100000,0.00207,0.2,0,SNRperFrame
dummy_iterative,25,7,20,0,8,200000,0.000185,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,0,8,300000,3e-005,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,0,8,300000,3.33333333333e-006,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,-5,8,100000,0.13305,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,-5,8,100000,0.05799,0.2,0,SNRperFrame
dummy_iterative,25,7,20,-5,8,200000,0.024485,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,-5,8,300000,0.0103733333333,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,-5,8,300000,0.00494666666667,0.0909090909091,0,SNRperFrame
dummy_iterative,25,3,20,5,8,100000,0.01044,0.333333333333,0,SNRperFrame
dummy_iterative,25,5,20,5,8,100000,0.00029,0.2,0,SNRperFrame
dummy_iterative,25,7,20,5,8,200000,2.5e-005,0.142857142857,0,SNRperFrame
dummy_iterative,25,9,20,5,8,300000,0.0,0.111111111111,0,SNRperFrame
dummy_iterative,25,11,20,5,8,300000,0.0,0.0909090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_3_user/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,3,3,20,20,8,300000,6.00E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,5,8,300000,7.00E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,5,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,5,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,0,8,300000,0.007729845,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,0,8,300000,0.000916667,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,0,8,300000,7.00E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,0,8,300000,3.00E-05,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,-5,8,300000,0.085141631,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,-5,8,300000,0.038383333,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,-5,8,300000,0.018256302,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,-5,8,300000,0.008492654,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,-5,8,300000,0.004106626,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,20,8,300000,0.000349983,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,3,20,5,8,100000,0.00062978,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,0,8,100000,0.01005648,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,0,8,100000,0.00081959,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,0,8,600000,0.000133317,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,-5,8,100000,0.099235268,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,-5,8,100000,0.043338331,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,-5,8,200000,0.020042495,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,-5,8,300000,0.00905683,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,-5,8,300000,0.004238093,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,20,8,400000,0.000819898,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,5,8,300000,0.000753333,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,0,8,100000,0.014042979,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,0,8,100000,0.00074,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,0,8,600000,9.33E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,-5,8,100000,0.112753623,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,-5,8,100000,0.04884,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,-5,8,200000,0.02063742,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,-5,8,300000,0.009695152,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,-5,8,300000,0.004796267,0.090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_3_user/fg3_gh_iterative_result_old.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,3,3,20,20,8,300000,6.67E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,5,8,300000,5.33E-05,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,5,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,5,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,0,8,300000,0.007503333,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,0,8,300000,0.000846667,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,0,8,300000,8.33E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,0,8,300000,6.67E-06,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,0,8,300000,3.33E-06,0.090909091,0,SNRperFrame
fg3_gh_iterative,3,3,20,-5,8,300000,0.086223333,0.333333333,0,SNRperFrame
fg3_gh_iterative,3,5,20,-5,8,300000,0.03854,0.2,0,SNRperFrame
fg3_gh_iterative,3,7,20,-5,8,300000,0.01864,0.142857143,0,SNRperFrame
fg3_gh_iterative,3,9,20,-5,8,300000,0.008613333,0.111111111,0,SNRperFrame
fg3_gh_iterative,3,11,20,-5,8,300000,0.004063333,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,20,8,300000,0.00046,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,20,8,300000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,5,8,100000,0.000339983,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,0,8,100000,0.010379481,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,0,8,100000,0.000889956,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,0,8,200000,8.50E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,0,8,300000,6.67E-06,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,15,3,20,-5,8,100000,0.09920504,0.333333333,0,SNRperFrame
fg3_gh_iterative,15,5,20,-5,8,100000,0.044087796,0.2,0,SNRperFrame
fg3_gh_iterative,15,7,20,-5,8,200000,0.01960402,0.142857143,0,SNRperFrame
fg3_gh_iterative,15,9,20,-5,8,300000,0.00909,0.111111111,0,SNRperFrame
fg3_gh_iterative,15,11,20,-5,8,300000,0.004586667,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,20,8,100000,0.00065,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,20,8,300000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,5,8,100000,0.00072,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,5,8,100000,2.00E-05,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,0,8,100000,0.01346,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,0,8,100000,0.00124,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,0,8,200000,8.50E-05,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,0,8,300000,6.67E-06,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,0,8,300000,3.33E-06,0.090909091,0,SNRperFrame
fg3_gh_iterative,25,3,20,-5,8,100000,0.11349,0.333333333,0,SNRperFrame
fg3_gh_iterative,25,5,20,-5,8,100000,0.04755,0.2,0,SNRperFrame
fg3_gh_iterative,25,7,20,-5,8,200000,0.021235,0.142857143,0,SNRperFrame
fg3_gh_iterative,25,9,20,-5,8,300000,0.009986667,0.111111111,0,SNRperFrame
fg3_gh_iterative,25,11,20,-5,8,300000,0.00457,0.090909091,0,SNRperFrame


==> python_graphs/capacity_fg3_repetions_3_user/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,3,3,20,20,8,100000,9.00E-05,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,3,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,0,8,100000,0.007779844,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,0,8,100000,0.000729985,0.2,0,SNRperFrame
fg3_iterative,3,7,20,0,8,200000,0.000129999,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,0,8,300000,1.33E-05,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,-5,8,100000,0.087428251,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,-5,8,100000,0.038919222,0.2,0,SNRperFrame
fg3_iterative,3,7,20,-5,8,200000,0.017379913,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,-5,8,300000,0.00873,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,-5,8,300000,0.004073333,0.090909091,0,SNRperFrame
fg3_iterative,3,3,20,5,8,100000,8.00E-05,0.333333333,0,SNRperFrame
fg3_iterative,3,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,3,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,3,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,3,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,20,8,100000,0.000639968,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,15,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,0,8,100000,0.010279486,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,0,8,100000,0.000919954,0.2,0,SNRperFrame
fg3_iterative,15,7,20,0,8,200000,8.00E-05,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,0,8,300000,1.67E-05,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,-5,8,100000,0.099335033,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,-5,8,100000,0.043297835,0.2,0,SNRperFrame
fg3_iterative,15,7,20,-5,8,200000,0.019479026,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,-5,8,300000,0.00909,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,-5,8,300000,0.004336667,0.090909091,0,SNRperFrame
fg3_iterative,15,3,20,5,8,100000,0.000359982,0.333333333,0,SNRperFrame
fg3_iterative,15,5,20,5,8,100000,1.00E-05,0.2,0,SNRperFrame
fg3_iterative,15,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,15,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,15,11,20,5,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,20,8,100000,0.00071,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,20,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,25,7,20,20,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,20,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,20,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,0,8,100000,0.01304,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,0,8,100000,0.00093,0.2,0,SNRperFrame
fg3_iterative,25,7,20,0,8,200000,9.50E-05,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,0,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,0,8,300000,0,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,-5,8,100000,0.11084,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,-5,8,100000,0.0482,0.2,0,SNRperFrame
fg3_iterative,25,7,20,-5,8,200000,0.021185,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,-5,8,200000,0.009455,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,-5,8,300000,0.004386667,0.090909091,0,SNRperFrame
fg3_iterative,25,3,20,5,8,100000,0.00097,0.333333333,0,SNRperFrame
fg3_iterative,25,5,20,5,8,100000,0,0.2,0,SNRperFrame
fg3_iterative,25,7,20,5,8,200000,0,0.142857143,0,SNRperFrame
fg3_iterative,25,9,20,5,8,300000,0,0.111111111,0,SNRperFrame
fg3_iterative,25,11,20,5,8,300000,0,0.090909091,0,SNRperFrame


==> python_graphs/eb_n0_dummy_repetions/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,1,3,20,0,8,20000,0.0772,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,8,20000,0.0578,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,8,20000,0.0376,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,8,20000,0.02295,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,8,20000,0.0122,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,8,20000,0.0054,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,8,20000,0.00285,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,8,20000,0.00065,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,8,20000,0.00035,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,8,20000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,8,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,11,8,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,12,8,90000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,13,8,90000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,14,8,100000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,15,8,120000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,0,8,20000,0.095,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,1,8,20000,0.07215,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,2,8,20000,0.049,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,3,8,20000,0.03275,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,4,8,20000,0.02055,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,5,8,20000,0.01175,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,6,8,20000,0.0062,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,7,8,20000,0.0036,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,8,8,20000,0.00225,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,9,8,20000,0.0012,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,10,8,50000,0.00148,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,11,8,50000,0.00104,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,12,8,70000,0.00118571428571,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,13,8,70000,0.000928571428571,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,14,8,80000,0.0008625,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,15,8,80000,0.000875,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,8,20000,0.11845,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,8,20000,0.0928,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,8,20000,0.0687,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,8,20000,0.05185,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,8,20000,0.0336,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,8,20000,0.02345,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,8,20000,0.01425,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,8,20000,0.0107,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,8,20000,0.0074,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,8,20000,0.0064,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,8,50000,0.00532,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,11,8,50000,0.00442,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,12,8,70000,0.00478571428571,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,13,8,70000,0.00458571428571,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,14,8,80000,0.00405,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,15,8,80000,0.003575,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,0,8,20000,0.139980009995,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,1,8,20000,0.118590704648,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,2,8,20000,0.0959020489755,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,3,8,20000,0.0751624187906,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,4,8,20000,0.0614192903548,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,5,8,20000,0.0429785107446,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,6,8,20000,0.0328835582209,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,7,8,20000,0.027636181909,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,8,8,20000,0.0226386806597,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,9,8,20000,0.0218890554723,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,10,8,50000,0.019776044791,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,11,8,50000,0.0159368126375,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,12,8,70000,0.0157812053699,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,13,8,70000,0.0179662953442,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,14,8,80000,0.0157730283715,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,15,8,80000,0.0157480314961,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,0,8,20000,0.16705,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,1,8,20000,0.1485,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,2,8,20000,0.12975,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,3,8,20000,0.1243,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,4,8,20000,0.1004,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,5,8,20000,0.09065,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,6,8,20000,0.08295,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,7,8,20000,0.0751,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,8,8,20000,0.07125,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,9,8,20000,0.06,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,10,8,50000,0.06914,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,11,8,50000,0.06504,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,12,8,70000,0.0604714285714,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,13,8,70000,0.0626,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,14,8,80000,0.0575625,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,15,8,80000,0.0566125,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,-3,8,20000,0.1573,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,-2,8,20000,0.12825,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,-1,8,20000,0.1023,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,-3,8,20000,0.17105,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,-2,8,20000,0.14715,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,-1,8,20000,0.12575,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,-3,8,20000,0.1941,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,-2,8,20000,0.1712,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,-1,8,20000,0.1453,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,-3,8,20000,0.203748125937,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,-2,8,20000,0.190754622689,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,-1,8,20000,0.163968015992,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,-3,8,20000,0.2224,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,-2,8,20000,0.20665,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,-1,8,20000,0.188,0.333333333333,1,dummy_iterative


==> python_graphs/eb_n0_dummy_repetions/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,-3,8,20000,0.048234238,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,-2,8,20000,0.046787709,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,-1,8,20000,0.04160016,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0,8,50000,0.034514478,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1,8,50000,0.023236282,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2,8,50000,0.008858583,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3,8,60000,0.002115538,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4,8,60000,0.000433102,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5,8,100000,3.00E-05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6,8,100000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7,8,100000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8,8,110000,1.82E-05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9,8,12000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10,8,130000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,11,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,12,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,13,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,14,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,15,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-3,8,20000,0.056299603,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-2,8,20000,0.053571429,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-1,8,20000,0.048710317,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,0,8,20000,0.043998016,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,1,8,20000,0.035763889,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,2,8,20000,0.021626984,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,3,8,20000,0.004613095,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,4,8,70000,0.000614286,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,5,8,100000,0.000239425,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,6,8,100000,9.98E-06,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,7,8,120000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,8,8,120000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,9,8,130000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,10,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,11,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,12,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,13,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,14,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,15,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-3,8,20000,0.056944444,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-2,8,20000,0.05218254,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-1,8,20000,0.054513889,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0,8,20000,0.04905754,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1,8,20000,0.048561508,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2,8,20000,0.037797619,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3,8,20000,0.032539683,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4,8,70000,0.010147392,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5,8,100000,0.000138889,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6,8,100000,0.000109127,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7,8,120000,9.92E-05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8,8,120000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9,8,120000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,11,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,12,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,13,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,14,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,15,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-3,8,20000,0.057886905,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-2,8,20000,0.056845238,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-1,8,20000,0.055555556,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,0,8,20000,0.055357143,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,1,8,20000,0.050446429,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,2,8,20000,0.048115079,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,3,8,20000,0.048660714,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,4,8,70000,0.043211451,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,5,8,100000,0.038333333,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,6,8,100000,0.024791667,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,7,8,120000,0.004861111,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,8,8,120000,9.92E-05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,9,8,130000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,10,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,11,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,12,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,13,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,14,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,15,8,200000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-1,8,20000,0.057787698,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-2,8,20000,0.059474206,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-3,8,20000,0.056795635,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,0,8,20000,0.05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,1,8,20000,0.052380952,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,2,8,20000,0.054861111,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,3,8,20000,0.050595238,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,4,8,20000,0.04890873,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,5,8,20000,0.047619048,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,6,8,20000,0.045287698,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,7,8,20000,0.044146825,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,8,8,20000,0.041815476,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,9,8,20000,0.044494048,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,10,8,20000,0.043700397,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,11,8,20000,0.041914683,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,12,8,20000,0.039930556,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,13,8,20000,0.038194444,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,14,8,20000,0.04360119,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,15,8,20000,0.039434524,0.466666667,1,fg3_gh_iterative


==> python_graphs/eb_n0_dummy_repetions/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,0.0,8,20000,0.07735,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,1.0,8,20000,0.0576,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,2.0,8,20000,0.037,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,3.0,8,20000,0.0235,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,4.0,8,20000,0.0136,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,5.0,8,20000,0.00655,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,6.0,8,20000,0.00245,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,7.0,8,20000,0.00095,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,8.0,8,20000,0.00025,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,9.0,8,20000,5e-005,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,10.0,8,50000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,11.0,8,50000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,12.0,8,90000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,13.0,8,90000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,14.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,15.0,8,120000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,0.0,8,20000,0.08975,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,1.0,8,20000,0.06575,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,2.0,8,20000,0.04315,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,3.0,8,20000,0.0272,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,4.0,8,20000,0.0143,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,5.0,8,20000,0.008,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,6.0,8,20000,0.00315,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,7.0,8,20000,0.00145,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,8.0,8,20000,0.00095,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,9.0,8,20000,0.00055,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,10.0,8,50000,0.00026,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,11.0,8,50000,0.0003,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,12.0,8,70000,0.000214285714286,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,13.0,8,70000,0.0003,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,14.0,8,80000,0.000325,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,15.0,8,80000,0.00035,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,0.0,8,20000,0.1011,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,1.0,8,20000,0.0736,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,2.0,8,20000,0.0546,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,3.0,8,20000,0.03535,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,4.0,8,20000,0.0195,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,5.0,8,20000,0.0097,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,6.0,8,20000,0.0053,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,7.0,8,20000,0.0017,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,8.0,8,20000,0.0008,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,9.0,8,20000,0.001,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,10.0,8,50000,0.00048,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,11.0,8,50000,0.00078,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,12.0,8,70000,0.0007,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,13.0,8,70000,0.0007,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,14.0,8,80000,0.00055,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,15.0,8,80000,0.0005375,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,0.0,8,20000,0.112493753123,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,1.0,8,20000,0.0888555722139,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,2.0,8,20000,0.0613693153423,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,3.0,8,20000,0.0435282358821,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,4.0,8,20000,0.0234382808596,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,5.0,8,20000,0.0145427286357,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,6.0,8,20000,0.00679660169915,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,7.0,8,20000,0.00299850074963,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,8.0,8,20000,0.00184907546227,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,9.0,8,20000,0.00174912543728,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,10.0,8,50000,0.00153969206159,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,11.0,8,50000,0.00115976804639,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,12.0,8,70000,0.00112824907169,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,13.0,8,70000,0.000971151099686,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,14.0,8,80000,0.00119985001875,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,15.0,8,80000,0.00114985626797,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,0.0,8,20000,0.1254,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,1.0,8,20000,0.1039,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,2.0,8,20000,0.0782,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,3.0,8,20000,0.0539,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,4.0,8,20000,0.0344,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,5.0,8,20000,0.0168,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,6.0,8,20000,0.01,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,7.0,8,20000,0.0061,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,8.0,8,20000,0.00385,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,9.0,8,20000,0.0038,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,10.0,8,50000,0.00218,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,11.0,8,50000,0.0024,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,12.0,8,70000,0.00224285714286,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,13.0,8,70000,0.00251428571429,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,14.0,8,80000,0.0021,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,15.0,8,80000,0.0020125,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-3.0,8,20000,0.16005,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-2.0,8,20000,0.13715,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-1.0,8,20000,0.1076,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-3.0,8,20000,0.1713,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-2.0,8,20000,0.13665,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-1.0,8,20000,0.1074,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-3.0,8,20000,0.17525,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-2.0,8,20000,0.15405,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-1.0,8,20000,0.12515,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-3.0,8,20000,0.191704147926,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-2.0,8,20000,0.16331834083,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-1.0,8,20000,0.13768115942,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-3.0,8,20000,0.19735,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-2.0,8,20000,0.18255,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-1.0,8,20000,0.15535,0.333333333333,1,fg3_iterative


==> python_graphs/eb_n0_fg3_repetions/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,-3.0,8,20000,0.1558,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-2.0,8,20000,0.13,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-1.0,8,20000,0.1016,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,0.0,8,20000,0.07915,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,1.0,8,20000,0.0558,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,2.0,8,20000,0.03765,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,3.0,8,20000,0.023,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,4.0,8,20000,0.012,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,5.0,8,20000,0.00555,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,6.0,8,20000,0.00225,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,7.0,8,20000,0.0005,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,8.0,8,20000,0.00025,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,9.0,8,20000,5e-005,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,10.0,8,50000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,11.0,8,50000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,12.0,8,90000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,13.0,8,90000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,14.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,15.0,8,120000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-3.0,8,20000,0.1686,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-2.0,8,20000,0.14465,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-1.0,8,20000,0.1157,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,0.0,8,20000,0.09075,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,1.0,8,20000,0.06385,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,2.0,8,20000,0.0444,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,3.0,8,20000,0.0289,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,4.0,8,20000,0.01585,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,5.0,8,20000,0.0073,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,6.0,8,20000,0.00335,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,7.0,8,20000,0.00125,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,8.0,8,20000,0.00055,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,9.0,8,20000,0.00025,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,10.0,8,50000,0.0002,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,11.0,8,50000,0.00032,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,12.0,8,70000,0.000385714285714,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,13.0,8,70000,0.000314285714286,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,14.0,8,80000,0.0002625,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,15.0,8,80000,0.0003,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-3.0,8,20000,0.1795,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-2.0,8,20000,0.15265,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-1.0,8,20000,0.1256,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,0.0,8,20000,0.10115,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,1.0,8,20000,0.07335,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,2.0,8,20000,0.0519,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,3.0,8,20000,0.035,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,4.0,8,20000,0.0199,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,5.0,8,20000,0.00905,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,6.0,8,20000,0.0039,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,7.0,8,20000,0.0022,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,8.0,8,20000,0.00105,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,9.0,8,20000,0.0009,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,10.0,8,50000,0.00072,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,11.0,8,50000,0.00086,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,12.0,8,70000,0.0006,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,13.0,8,70000,0.000685714285714,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,14.0,8,80000,0.0006625,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,15.0,8,80000,0.000575,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-3.0,8,20000,0.188105947026,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-2.0,8,20000,0.165317341329,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-1.0,8,20000,0.138180909545,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,0.0,8,20000,0.112443778111,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,1.0,8,20000,0.0858070964518,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,2.0,8,20000,0.0629185407296,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,3.0,8,20000,0.0455772113943,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,4.0,8,20000,0.0221389305347,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,5.0,8,20000,0.0142928535732,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,6.0,8,20000,0.00669665167416,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,7.0,8,20000,0.00374812593703,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,8.0,8,20000,0.00209895052474,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,9.0,8,20000,0.00114942528736,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,10.0,8,50000,0.00117976404719,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,11.0,8,50000,0.00129974005199,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,12.0,8,70000,0.00102827763496,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,13.0,8,70000,0.00112824907169,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,14.0,8,80000,0.00119985001875,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,15.0,8,80000,0.0010498687664,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-3.0,8,20000,0.1988,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-2.0,8,20000,0.17665,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-1.0,8,20000,0.14975,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,0.0,8,20000,0.1246,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,1.0,8,20000,0.1018,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,2.0,8,20000,0.0769,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,3.0,8,20000,0.05495,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,4.0,8,20000,0.0321,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,5.0,8,20000,0.0218,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,6.0,8,20000,0.01075,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,7.0,8,20000,0.00515,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,8.0,8,20000,0.003,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,9.0,8,20000,0.0027,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,10.0,8,50000,0.00172,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,11.0,8,50000,0.00192,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,12.0,8,70000,0.00181428571429,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,13.0,8,70000,0.0015,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,14.0,8,80000,0.0016875,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,15.0,8,80000,0.0015125,0.333333333333,1,fg3_iterative


==> python_graphs/eb_n0_fg3gh_ldpc/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,-3.0,8,20000,0.234880239521,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,-2.0,8,20000,0.213922155689,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,-1.0,8,20000,0.175648702595,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,8,50000,0.129716227018,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,8,50000,0.0736810551559,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,8,50000,0.0248601119105,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,8,60000,0.00521666666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,8,500000,0.00056995440364,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,8,100000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,8,100000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,8,100000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,8,110000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,8,130000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,11.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,12.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,13.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,14.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,15.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-3.0,8,20000,0.259705882353,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-2.0,8,20000,0.239656862745,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-1.0,8,20000,0.216568627451,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,0.0,8,20000,0.175980392157,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,1.0,8,20000,0.124117647059,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,2.0,8,20000,0.0606862745098,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,3.0,8,20000,0.0116666666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,4.0,8,500000,0.000797362110312,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,5.0,8,100000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,6.0,8,100000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,7.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,8.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,9.0,8,130000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,10.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,11.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,12.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,13.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,14.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,15.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-3.0,8,20000,0.280092592593,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-2.0,8,20000,0.25662037037,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-1.0,8,20000,0.245231481481,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,8,20000,0.218611111111,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,8,20000,0.196851851852,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,8,20000,0.147407407407,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,8,20000,0.0730092592593,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,8,70000,0.0115277777778,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,8,100000,0.000277777777778,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,8,100000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,11.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,12.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,13.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,14.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,15.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-3.0,8,20000,0.295231481481,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-2.0,8,20000,0.279814814815,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-1.0,8,20000,0.265277777778,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,0.0,8,20000,0.250833333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,1.0,8,20000,0.231990740741,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,2.0,8,20000,0.215601851852,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,3.0,8,20000,0.189907407407,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,4.0,8,120000,0.160032679739,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,5.0,8,150000,0.101236772487,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,6.0,8,150000,0.0251851851852,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,7.0,8,150000,0.0019246031746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,8.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,9.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,10.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,11.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,12.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,13.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,14.0,8,150000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,15.0,8,200000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-1.0,8,20000,0.285708333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-2.0,8,20000,0.296875,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-3.0,8,20000,0.304041666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,0.0,8,20000,0.272,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,1.0,8,20000,0.26325,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,2.0,8,20000,0.254125,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,3.0,8,20000,0.244333333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,4.0,8,20000,0.223125,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,5.0,8,20000,0.207041666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,6.0,8,20000,0.197291666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,7.0,8,20000,0.184708333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,8.0,8,20000,0.183208333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,9.0,8,20000,0.166916666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,10.0,8,20000,0.167541666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,11.0,8,20000,0.147041666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,12.0,8,20000,0.168958333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,13.0,8,20000,0.169125,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,14.0,8,20000,0.167708333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,15.0,8,20000,0.159333333333,0.466666666667,1,fg3_gh_iterative


==> python_graphs/eb_n0_fg3gh_ldpc/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,0.0,8,20000,0.07735,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,1.0,8,20000,0.0576,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,2.0,8,20000,0.037,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,3.0,8,20000,0.0235,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,4.0,8,20000,0.0136,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,5.0,8,20000,0.00655,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,6.0,8,20000,0.00245,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,7.0,8,20000,0.00095,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,8.0,8,20000,0.00025,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,9.0,8,20000,5e-005,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,10.0,8,50000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,11.0,8,50000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,12.0,8,90000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,13.0,8,90000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,14.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,15.0,8,120000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,0.0,8,20000,0.08975,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,1.0,8,20000,0.06575,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,2.0,8,20000,0.04315,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,3.0,8,20000,0.0272,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,4.0,8,20000,0.0143,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,5.0,8,20000,0.008,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,6.0,8,20000,0.00315,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,7.0,8,20000,0.00145,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,8.0,8,20000,0.00095,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,9.0,8,20000,0.00055,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,10.0,8,50000,0.00026,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,11.0,8,50000,0.0003,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,12.0,8,70000,0.000214285714286,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,13.0,8,70000,0.0003,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,14.0,8,80000,0.000325,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,15.0,8,80000,0.00035,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,0.0,8,20000,0.1011,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,1.0,8,20000,0.0736,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,2.0,8,20000,0.0546,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,3.0,8,20000,0.03535,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,4.0,8,20000,0.0195,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,5.0,8,20000,0.0097,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,6.0,8,20000,0.0053,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,7.0,8,20000,0.0017,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,8.0,8,20000,0.0008,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,9.0,8,20000,0.001,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,10.0,8,50000,0.00048,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,11.0,8,50000,0.00078,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,12.0,8,70000,0.0007,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,13.0,8,70000,0.0007,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,14.0,8,80000,0.00055,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,15.0,8,80000,0.0005375,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,0.0,8,20000,0.112493753123,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,1.0,8,20000,0.0888555722139,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,2.0,8,20000,0.0613693153423,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,3.0,8,20000,0.0435282358821,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,4.0,8,20000,0.0234382808596,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,5.0,8,20000,0.0145427286357,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,6.0,8,20000,0.00679660169915,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,7.0,8,20000,0.00299850074963,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,8.0,8,20000,0.00184907546227,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,9.0,8,20000,0.00174912543728,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,10.0,8,50000,0.00153969206159,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,11.0,8,50000,0.00115976804639,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,12.0,8,70000,0.00112824907169,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,13.0,8,70000,0.000971151099686,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,14.0,8,80000,0.00119985001875,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,15.0,8,80000,0.00114985626797,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,0.0,8,20000,0.1254,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,1.0,8,20000,0.1039,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,2.0,8,20000,0.0782,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,3.0,8,20000,0.0539,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,4.0,8,20000,0.0344,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,5.0,8,20000,0.0168,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,6.0,8,20000,0.01,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,7.0,8,20000,0.0061,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,8.0,8,20000,0.00385,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,9.0,8,20000,0.0038,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,10.0,8,50000,0.00218,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,11.0,8,50000,0.0024,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,12.0,8,70000,0.00224285714286,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,13.0,8,70000,0.00251428571429,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,14.0,8,80000,0.0021,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,15.0,8,80000,0.0020125,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-3.0,8,20000,0.16005,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-2.0,8,20000,0.13715,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-1.0,8,20000,0.1076,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-3.0,8,20000,0.1713,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-2.0,8,20000,0.13665,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-1.0,8,20000,0.1074,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-3.0,8,20000,0.17525,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-2.0,8,20000,0.15405,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-1.0,8,20000,0.12515,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-3.0,8,20000,0.191704147926,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-2.0,8,20000,0.16331834083,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-1.0,8,20000,0.13768115942,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-3.0,8,20000,0.19735,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-2.0,8,20000,0.18255,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-1.0,8,20000,0.15535,0.333333333333,1,fg3_iterative


==> python_graphs/eb_n0_repetition_compare/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,3,3,20,-1.0,8,20000,0.107062528115,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,-2.0,8,20000,0.137501874344,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,-3.0,8,20000,0.164642375169,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,0.0,8,20000,0.0832208726946,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,1.0,8,20000,0.0590793222372,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,2.0,8,20000,0.0404858299595,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,3.0,8,20000,0.0247413405308,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,4.0,8,20000,0.0128954865797,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,5.0,8,20000,0.00554805817964,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,6.0,8,20000,0.002849002849,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,7.0,8,60000,0.00114994250287,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,8.0,8,80000,0.000262496718791,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,9.0,8,100000,0.00014998800096,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,10.0,8,300000,7.9998400032e-005,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,11.0,8,300000,5.9998800024e-005,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,12.0,8,300000,5.9998800024e-005,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,13.0,8,300000,6.9998600028e-005,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,14.0,8,300000,7.9998400032e-005,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,3,3,20,15.0,8,300000,5.9998800024e-005,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,0,8,20000,0.095052474,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,1,8,20000,0.068565717,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,2,8,20000,0.047726137,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,3,8,20000,0.025637181,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,4,8,20000,0.015592204,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,5,8,20000,0.008545727,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,6,8,20000,0.002848576,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,7,8,60000,0.00085,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,8,8,80000,0.000674916,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,9,8,100000,0.00029994,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,10,8,150000,0.00026,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,11,8,150000,0.00032,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,12,8,150000,0.00022,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,13,8,120000,0.000275,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,14,8,130000,0.000323027,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,15,8,140000,0.000385687,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,-1.0,8,20000,0.134181636727,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,-2.0,8,20000,0.148502994012,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,-3.0,8,20000,0.184131736527,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,0.0,8,20000,0.0971057884232,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,1.0,8,20000,0.0772954091816,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,2.0,8,20000,0.047255489022,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,3.0,8,20000,0.0310379241517,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,4.0,8,20000,0.0208083832335,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,5.0,8,20000,0.00958083832335,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,6.0,8,20000,0.00374251497006,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,7.0,8,60000,0.0014,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,8.0,8,80000,0.001011994003,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,9.0,8,100000,0.000729854029194,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,10.0,8,150000,0.000593333333333,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,11.0,8,200000,0.000744851029794,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,12.0,8,200000,0.000584883023395,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,13.0,8,200000,0.000584883023395,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,14.0,8,200000,0.000649870025995,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,20,3,20,15.0,8,200000,0.000734853029394,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,0,8,20000,0.117538615,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,1,8,20000,0.084205282,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,2,8,20000,0.058196313,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,3,8,20000,0.041056303,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,4,8,20000,0.020029895,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,5,8,20000,0.012705531,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,6,8,20000,0.005281515,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,7,8,20000,0.002640757,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,8,8,100000,0.001578737,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,9,8,100000,0.001278977,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,10,8,150000,0.00089982,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,11,8,150000,0.001246417,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,12,8,100000,0.000809353,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,13,8,120000,0.000849575,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,14,8,130000,0.00094579,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,15,8,140000,0.000828335,0.333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,-1.0,8,20000,0.114392803598,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,-2.0,8,20000,0.145227386307,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,10,3,20,-3.0,8,20000,0.173463268366,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,-1.0,8,20000,0.137419033383,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,-2.0,8,20000,0.166068759342,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,30,3,20,-3.0,8,20000,0.190881913303,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,-1.0,8,20000,0.159381237525,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,-2.0,8,20000,0.169610778443,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,-3.0,8,20000,0.20124750499,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,0.0,8,20000,0.134131736527,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,1.0,8,20000,0.10249500998,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,2.0,8,20000,0.0733033932136,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,3.0,8,20000,0.0538922155689,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,4.0,8,20000,0.0281437125749,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,5.0,8,20000,0.0236526946108,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,6.0,8,20000,0.0061876247505,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,7.0,8,60000,0.00485,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,8.0,8,80000,0.00292353823088,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,9.0,8,100000,0.00170863309353,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,10.0,8,100000,0.0011790567546,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,11.0,8,100000,0.00165867306155,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,12.0,8,100000,0.00141886490807,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,13.0,8,100000,0.00130895283773,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,14.0,8,100000,0.00132893685052,0.333333333333,1,fg3_gh_iterative
fg3_gh_iterative,40,3,20,15.0,8,100000,0.00154876099121,0.333333333333,1,fg3_gh_iterative


==> python_graphs/eb_n0_repetition_compare/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,3,3,20,-1.0,8,20000,0.111594420279,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,-2.0,8,20000,0.130043497825,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,-3.0,8,20000,0.162241887906,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,0.0,8,20000,0.0765461726914,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,1.0,8,20000,0.0571471426429,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,2.0,8,20000,0.0384480775961,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,3.0,8,20000,0.023198840058,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,4.0,8,20000,0.0120993950302,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,5.0,8,20000,0.00604969751512,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,6.0,8,20000,0.00294985250737,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,7.0,8,60000,0.00103333333333,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,8.0,8,80000,0.000337495781303,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,9.0,8,100000,8.9998200036e-005,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,10.0,8,150000,6e-005,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,11.0,8,200000,6.49996750016e-005,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,12.0,8,200000,5.49997250014e-005,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,13.0,8,200000,4.49997750011e-005,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,14.0,8,200000,3.9999800001e-005,0.333333333333,1,fg3_iterative
fg3_iterative,3,3,20,15.0,8,200000,3.9999800001e-005,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-3.0,8,20000,0.1686,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-2.0,8,20000,0.14465,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-1.0,8,20000,0.1157,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,0.0,8,20000,0.09075,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,1.0,8,20000,0.06385,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,2.0,8,20000,0.0444,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,3.0,8,20000,0.0289,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,4.0,8,20000,0.01585,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,5.0,8,20000,0.0073,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,6.0,8,20000,0.00335,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,7.0,8,20000,0.00125,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,8.0,8,20000,0.00055,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,9.0,8,20000,0.00025,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,10.0,8,50000,0.0002,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,11.0,8,50000,0.00032,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,12.0,8,70000,0.000385714285714,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,13.0,8,70000,0.000314285714286,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,14.0,8,80000,0.0002625,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,15.0,8,80000,0.0003,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-3.0,8,20000,0.188105947026,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-2.0,8,20000,0.165317341329,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-1.0,8,20000,0.138180909545,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,0.0,8,20000,0.112443778111,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,1.0,8,20000,0.0858070964518,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,2.0,8,20000,0.0629185407296,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,3.0,8,20000,0.0455772113943,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,4.0,8,20000,0.0221389305347,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,5.0,8,20000,0.0142928535732,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,6.0,8,20000,0.00669665167416,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,7.0,8,20000,0.00374812593703,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,8.0,8,20000,0.00209895052474,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,9.0,8,20000,0.00114942528736,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,10.0,8,50000,0.00117976404719,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,11.0,8,50000,0.00129974005199,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,12.0,8,70000,0.00102827763496,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,13.0,8,70000,0.00112824907169,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,14.0,8,80000,0.00119985001875,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,15.0,8,80000,0.0010498687664,0.333333333333,1,fg3_iterative


==> python_graphs/en_n0_compare/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,1,3,20,0,8,20000,0.0772,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,8,20000,0.0578,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,8,20000,0.0376,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,8,20000,0.02295,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,8,20000,0.0122,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,8,20000,0.0054,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,8,20000,0.00285,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,8,20000,0.00065,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,8,20000,0.00035,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,8,20000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,8,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,11,8,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,12,8,90000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,13,8,90000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,14,8,100000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,15,8,120000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,0,8,20000,0.095,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,1,8,20000,0.07215,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,2,8,20000,0.049,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,3,8,20000,0.03275,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,4,8,20000,0.02055,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,5,8,20000,0.01175,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,6,8,20000,0.0062,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,7,8,20000,0.0036,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,8,8,20000,0.00225,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,9,8,20000,0.0012,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,10,8,50000,0.00148,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,11,8,50000,0.00104,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,12,8,70000,0.00118571428571,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,13,8,70000,0.000928571428571,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,14,8,80000,0.0008625,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,15,8,80000,0.000875,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,8,20000,0.11845,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,8,20000,0.0928,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,8,20000,0.0687,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,8,20000,0.05185,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,8,20000,0.0336,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,8,20000,0.02345,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,8,20000,0.01425,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,8,20000,0.0107,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,8,20000,0.0074,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,8,20000,0.0064,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,8,50000,0.00532,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,11,8,50000,0.00442,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,12,8,70000,0.00478571428571,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,13,8,70000,0.00458571428571,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,14,8,80000,0.00405,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,15,8,80000,0.003575,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,0,8,20000,0.139980009995,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,1,8,20000,0.118590704648,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,2,8,20000,0.0959020489755,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,3,8,20000,0.0751624187906,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,4,8,20000,0.0614192903548,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,5,8,20000,0.0429785107446,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,6,8,20000,0.0328835582209,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,7,8,20000,0.027636181909,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,8,8,20000,0.0226386806597,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,9,8,20000,0.0218890554723,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,10,8,50000,0.019776044791,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,11,8,50000,0.0159368126375,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,12,8,70000,0.0157812053699,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,13,8,70000,0.0179662953442,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,14,8,80000,0.0157730283715,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,15,8,80000,0.0157480314961,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,0,8,20000,0.16705,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,1,8,20000,0.1485,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,2,8,20000,0.12975,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,3,8,20000,0.1243,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,4,8,20000,0.1004,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,5,8,20000,0.09065,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,6,8,20000,0.08295,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,7,8,20000,0.0751,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,8,8,20000,0.07125,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,9,8,20000,0.06,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,10,8,50000,0.06914,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,11,8,50000,0.06504,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,12,8,70000,0.0604714285714,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,13,8,70000,0.0626,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,14,8,80000,0.0575625,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,15,8,80000,0.0566125,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,-3,8,20000,0.1573,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,-2,8,20000,0.12825,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,-1,8,20000,0.1023,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,-3,8,20000,0.17105,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,-2,8,20000,0.14715,0.333333333333,1,dummy_iterative
dummy_iterative,10,3,20,-1,8,20000,0.12575,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,-3,8,20000,0.1941,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,-2,8,20000,0.1712,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,-1,8,20000,0.1453,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,-3,8,20000,0.203748125937,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,-2,8,20000,0.190754622689,0.333333333333,1,dummy_iterative
dummy_iterative,30,3,20,-1,8,20000,0.163968015992,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,-3,8,20000,0.2224,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,-2,8,20000,0.20665,0.333333333333,1,dummy_iterative
dummy_iterative,40,3,20,-1,8,20000,0.188,0.333333333333,1,dummy_iterative


==> python_graphs/en_n0_compare/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,-3,8,20000,0.048234238,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,-2,8,20000,0.046787709,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,-1,8,20000,0.04160016,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0,8,50000,0.034514478,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1,8,50000,0.023236282,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2,8,50000,0.008858583,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3,8,60000,0.002115538,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4,8,60000,0.000433102,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5,8,100000,3.00E-05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6,8,100000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7,8,100000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8,8,110000,1.82E-05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9,8,12000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10,8,130000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,11,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,12,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,13,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,14,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,15,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-3,8,20000,0.056299603,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-2,8,20000,0.053571429,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,-1,8,20000,0.048710317,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,0,8,20000,0.043998016,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,1,8,20000,0.035763889,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,2,8,20000,0.021626984,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,3,8,20000,0.004613095,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,4,8,70000,0.000614286,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,5,8,100000,0.000239425,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,6,8,100000,9.98E-06,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,7,8,120000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,8,8,120000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,9,8,130000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,10,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,11,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,12,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,13,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,14,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,10,120,20,15,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-3,8,20000,0.056944444,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-2,8,20000,0.05218254,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,-1,8,20000,0.054513889,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0,8,20000,0.04905754,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1,8,20000,0.048561508,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2,8,20000,0.037797619,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3,8,20000,0.032539683,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4,8,70000,0.010147392,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5,8,100000,0.000138889,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6,8,100000,0.000109127,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7,8,120000,9.92E-05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8,8,120000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9,8,120000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,11,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,12,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,13,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,14,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,15,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-3,8,20000,0.057886905,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-2,8,20000,0.056845238,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,-1,8,20000,0.055555556,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,0,8,20000,0.055357143,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,1,8,20000,0.050446429,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,2,8,20000,0.048115079,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,3,8,20000,0.048660714,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,4,8,70000,0.043211451,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,5,8,100000,0.038333333,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,6,8,100000,0.024791667,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,7,8,120000,0.004861111,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,8,8,120000,9.92E-05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,9,8,130000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,10,8,140000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,11,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,12,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,13,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,14,8,150000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,30,120,20,15,8,200000,0,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-1,8,20000,0.057787698,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-2,8,20000,0.059474206,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,-3,8,20000,0.056795635,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,0,8,20000,0.05,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,1,8,20000,0.052380952,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,2,8,20000,0.054861111,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,3,8,20000,0.050595238,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,4,8,20000,0.04890873,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,5,8,20000,0.047619048,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,6,8,20000,0.045287698,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,7,8,20000,0.044146825,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,8,8,20000,0.041815476,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,9,8,20000,0.044494048,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,10,8,20000,0.043700397,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,11,8,20000,0.041914683,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,12,8,20000,0.039930556,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,13,8,20000,0.038194444,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,14,8,20000,0.04360119,0.466666667,1,fg3_gh_iterative
fg3_gh_iterative,40,120,20,15,8,20000,0.039434524,0.466666667,1,fg3_gh_iterative


==> python_graphs/en_n0_compare/fg3_gh_perm_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_perm_iterative,1,120,20,0.0,8,20000,0.0543196328811,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,1.0,8,20000,0.0501795690343,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,2.0,8,20000,0.0439445331205,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,3.0,8,20000,0.0391061452514,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,4.0,8,20000,0.0204509177973,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,5.0,8,20000,0.00768156424581,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,6.0,8,20000,0.00254389465283,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,7.0,8,20000,0.000498802873105,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,8.0,8,20000,4.98802873105e-005,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,9.0,8,20000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,10.0,8,100000,9.99840025596e-006,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,11.0,8,100000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,12.0,8,100000,9.99840025596e-006,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,13.0,8,120000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,14.0,8,130000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,1,120,20,15.0,8,140000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,0.0,8,20000,0.0545634920635,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,1.0,8,20000,0.0520337301587,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,2.0,8,20000,0.0489583333333,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,3.0,8,20000,0.0423115079365,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,4.0,8,20000,0.036755952381,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,5.0,8,20000,0.0205853174603,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,6.0,8,20000,0.0046626984127,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,7.0,8,20000,0.000744047619048,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,8.0,8,20000,9.92063492063e-005,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,9.0,8,20000,4.96031746032e-005,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,10.0,8,100000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,11.0,8,100000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,12.0,8,100000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,13.0,8,120000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,14.0,8,130000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,10,120,20,15.0,8,140000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,0.0,8,20000,0.0580853174603,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,1.0,8,20000,0.0522817460317,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,2.0,8,20000,0.0500992063492,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,3.0,8,20000,0.0491071428571,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,4.0,8,20000,0.0438492063492,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,5.0,8,20000,0.0438988095238,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,6.0,8,20000,0.0363095238095,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,7.0,8,20000,0.0130952380952,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,8.0,8,20000,0.000297619047619,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,9.0,8,20000,4.96031746032e-005,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,10.0,8,100000,4.96031746032e-005,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,11.0,8,100000,9.92063492063e-006,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,12.0,8,100000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,13.0,8,120000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,14.0,8,130000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,20,120,20,15.0,8,140000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,0.0,8,20000,0.062003968254,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,1.0,8,20000,0.0529761904762,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,2.0,8,20000,0.056001984127,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,3.0,8,20000,0.0512896825397,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,4.0,8,20000,0.0508432539683,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,5.0,8,20000,0.0494047619048,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,6.0,8,20000,0.047371031746,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,7.0,8,20000,0.0404761904762,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,8.0,8,20000,0.0392857142857,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,9.0,8,20000,0.025744047619,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,10.0,8,100000,0.0049503968254,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,11.0,8,100000,5.95238095238e-005,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,12.0,8,100000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,13.0,8,120000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,14.0,8,130000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,30,120,20,15.0,8,140000,0.0,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,0.0,8,20000,0.0587797619048,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,1.0,8,20000,0.0618551587302,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,2.0,8,20000,0.0559027777778,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,3.0,8,20000,0.0599206349206,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,4.0,8,20000,0.0550595238095,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,5.0,8,20000,0.0506944444444,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,6.0,8,20000,0.0501984126984,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,7.0,8,20000,0.050496031746,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,8.0,8,20000,0.0510912698413,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,9.0,8,20000,0.0484623015873,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,10.0,8,50000,0.0457298136646,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,11.0,8,50000,0.0461956521739,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,12.0,8,70000,0.0442801339286,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,13.0,8,70000,0.0423549107143,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,14.0,8,80000,0.0418526785714,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,15.0,8,80000,0.0410590277778,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,16.0,8,80000,0.0394593253968,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,17.0,8,80000,0.0425719246032,0.466666666667,1,fg3_gh_perm_iterative.py
fg3_gh_perm_iterative,40,120,20,18.0,8,80000,0.0423115079365,0.466666666667,1,fg3_gh_perm_iterative.py


==> python_graphs/en_n0_compare/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,0.0,8,20000,0.07735,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,1.0,8,20000,0.0576,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,2.0,8,20000,0.037,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,3.0,8,20000,0.0235,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,4.0,8,20000,0.0136,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,5.0,8,20000,0.00655,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,6.0,8,20000,0.00245,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,7.0,8,20000,0.00095,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,8.0,8,20000,0.00025,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,9.0,8,20000,5e-005,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,10.0,8,50000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,11.0,8,50000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,12.0,8,90000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,13.0,8,90000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,14.0,8,100000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,15.0,8,120000,0.0,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,0.0,8,20000,0.08975,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,1.0,8,20000,0.06575,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,2.0,8,20000,0.04315,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,3.0,8,20000,0.0272,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,4.0,8,20000,0.0143,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,5.0,8,20000,0.008,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,6.0,8,20000,0.00315,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,7.0,8,20000,0.00145,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,8.0,8,20000,0.00095,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,9.0,8,20000,0.00055,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,10.0,8,50000,0.00026,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,11.0,8,50000,0.0003,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,12.0,8,70000,0.000214285714286,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,13.0,8,70000,0.0003,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,14.0,8,80000,0.000325,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,15.0,8,80000,0.00035,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,0.0,8,20000,0.1011,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,1.0,8,20000,0.0736,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,2.0,8,20000,0.0546,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,3.0,8,20000,0.03535,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,4.0,8,20000,0.0195,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,5.0,8,20000,0.0097,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,6.0,8,20000,0.0053,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,7.0,8,20000,0.0017,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,8.0,8,20000,0.0008,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,9.0,8,20000,0.001,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,10.0,8,50000,0.00048,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,11.0,8,50000,0.00078,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,12.0,8,70000,0.0007,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,13.0,8,70000,0.0007,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,14.0,8,80000,0.00055,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,15.0,8,80000,0.0005375,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,0.0,8,20000,0.112493753123,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,1.0,8,20000,0.0888555722139,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,2.0,8,20000,0.0613693153423,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,3.0,8,20000,0.0435282358821,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,4.0,8,20000,0.0234382808596,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,5.0,8,20000,0.0145427286357,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,6.0,8,20000,0.00679660169915,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,7.0,8,20000,0.00299850074963,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,8.0,8,20000,0.00184907546227,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,9.0,8,20000,0.00174912543728,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,10.0,8,50000,0.00153969206159,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,11.0,8,50000,0.00115976804639,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,12.0,8,70000,0.00112824907169,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,13.0,8,70000,0.000971151099686,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,14.0,8,80000,0.00119985001875,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,15.0,8,80000,0.00114985626797,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,0.0,8,20000,0.1254,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,1.0,8,20000,0.1039,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,2.0,8,20000,0.0782,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,3.0,8,20000,0.0539,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,4.0,8,20000,0.0344,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,5.0,8,20000,0.0168,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,6.0,8,20000,0.01,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,7.0,8,20000,0.0061,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,8.0,8,20000,0.00385,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,9.0,8,20000,0.0038,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,10.0,8,50000,0.00218,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,11.0,8,50000,0.0024,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,12.0,8,70000,0.00224285714286,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,13.0,8,70000,0.00251428571429,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,14.0,8,80000,0.0021,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,15.0,8,80000,0.0020125,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-3.0,8,20000,0.16005,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-2.0,8,20000,0.13715,0.333333333333,1,fg3_iterative
fg3_iterative,1,3,20,-1.0,8,20000,0.1076,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-3.0,8,20000,0.1713,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-2.0,8,20000,0.13665,0.333333333333,1,fg3_iterative
fg3_iterative,10,3,20,-1.0,8,20000,0.1074,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-3.0,8,20000,0.17525,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-2.0,8,20000,0.15405,0.333333333333,1,fg3_iterative
fg3_iterative,20,3,20,-1.0,8,20000,0.12515,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-3.0,8,20000,0.191704147926,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-2.0,8,20000,0.16331834083,0.333333333333,1,fg3_iterative
fg3_iterative,30,3,20,-1.0,8,20000,0.13768115942,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-3.0,8,20000,0.19735,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-2.0,8,20000,0.18255,0.333333333333,1,fg3_iterative
fg3_iterative,40,3,20,-1.0,8,20000,0.15535,0.333333333333,1,fg3_iterative


==> python_graphs/fg3_gh_simulations/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,29,504,20,20.0,12,100000,0.0,0.5,1,ldpc_252_dv3_dc6
fg3_gh_iterative,31,504,20,20.0,12,100000,0.0,0.5,1,ldpc_252_dv3_dc6
fg3_gh_iterative,33,504,20,20.0,12,100000,0.0,0.5,1,ldpc_252_dv3_dc6
fg3_gh_iterative,34,504,20,20.0,12,100000,0.00478524743231,0.5,1,ldpc_252_dv3_dc6
fg3_gh_iterative,35,504,20,20.0,12,100000,0.0651738473167,0.5,1,ldpc_252_dv3_dc6
fg3_gh_iterative,36,504,20,20.0,12,100000,0.12652483833,0.5,1,ldpc_252_dv3_dc6
fg3_gh_iterative,37,504,20,20.0,12,100000,0.165531603032,0.5,1,ldpc_252_dv3_dc6
fg3_gh_iterative,18,816,20,20.0,12,100000,0.0,0.5,1,ldpc_816_dv5_dc10
fg3_gh_iterative,19,816,20,20.0,12,100000,0.0,0.5,1,ldpc_816_dv5_dc10
fg3_gh_iterative,20,816,20,20.0,12,100000,0.0,0.5,1,ldpc_816_dv5_dc10
fg3_gh_iterative,21,816,20,20.0,12,100000,0.0,0.5,1,ldpc_816_dv5_dc10
fg3_gh_iterative,22,816,20,20.0,12,100000,0.00318441770648,0.5,1,ldpc_816_dv5_dc10
fg3_gh_iterative,23,816,20,20.0,12,100000,0.0976573600455,0.5,1,ldpc_816_dv5_dc10
fg3_gh_iterative,24,816,20,20.0,12,100000,0.136846405229,0.5,1,ldpc_816_dv5_dc10
fg3_gh_iterative,25,816,20,20.0,12,100000,0.155656862745,0.5,1,ldpc_816_dv5_dc10


==> python_graphs/iter_1user/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,1,3,20,0,4,20000,0.0792,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,4,20000,0.05335,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,4,20000,0.0381,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,4,20000,0.0247,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,4,20000,0.012,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,4,20000,0.00595,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,4,20000,0.0031,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,4,20000,0.001,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,4,20000,0.00025,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,4,20000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,4,50000,2e-005,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,8,20000,0.07925,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,8,20000,0.0561,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,8,20000,0.0377,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,8,20000,0.0226,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,8,20000,0.01275,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,8,20000,0.0059,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,8,20000,0.00255,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,8,20000,0.00075,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,8,20000,0.0002,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,8,20000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,8,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,12,20000,0.0817,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,12,20000,0.0565,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,12,20000,0.03715,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,12,20000,0.0238,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,12,20000,0.01315,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,12,20000,0.0057,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,12,20000,0.0022,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,12,20000,0.00065,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,12,20000,0.0004,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,12,20000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,12,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,20,20000,0.0796,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,20,20000,0.06115,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,20,20000,0.0363,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,20,20000,0.02345,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,20,20000,0.0134,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,20,20000,0.0059,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,20,20000,0.0023,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,20,20000,0.0007,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,20,20000,0.00015,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,20,20000,0.0001,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,20,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,4,20000,0.12125,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,4,20000,0.0964,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,4,20000,0.0729,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,4,20000,0.0509,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,4,20000,0.0345,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,4,20000,0.0236,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,4,20000,0.0174,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,4,20000,0.0112,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,4,20000,0.00745,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,4,20000,0.00655,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,4,50000,0.00598,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,8,20000,0.11685,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,8,20000,0.0912,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,8,20000,0.0699,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,8,20000,0.05235,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,8,20000,0.0334,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,8,20000,0.0222,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,8,20000,0.01395,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,8,20000,0.0098,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,8,20000,0.0078,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,8,20000,0.00665,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,8,50000,0.00606,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,12,20000,0.1196,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,12,20000,0.0914,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,12,20000,0.0718,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,12,20000,0.05295,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,12,20000,0.03515,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,12,20000,0.02305,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,12,20000,0.01445,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,12,20000,0.01105,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,12,20000,0.0069,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,12,20000,0.00575,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,12,50000,0.00526,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,20,20000,0.11435,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,20,20000,0.09125,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,20,20000,0.07005,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,20,20000,0.05275,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,20,20000,0.03625,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,20,20000,0.0233,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,20,20000,0.0139,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,20,20000,0.0105,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,20,20000,0.0066,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,20,20000,0.005,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,20,50000,0.00514,0.333333333333,1,dummy_iterative


==> python_graphs/iter_1user/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,0.0,4,50000,0.130435651479,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,4,50000,0.0735411670663,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,4,50000,0.0343325339728,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,4,100000,0.00785371702638,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,4,100000,0.00114908073541,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,4,120000,8.33333333333e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,4,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,8,50000,0.12793764988,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,8,50000,0.0770783373301,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,8,50000,0.0215227817746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,8,100000,0.00432653876898,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,8,100000,0.000279776179057,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,12,50000,0.130915267786,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,12,50000,0.0702837729816,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,12,50000,0.0218025579536,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,12,100000,0.003896882494,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,12,100000,0.000489608313349,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,20,50000,0.124160671463,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,20,50000,0.0656474820144,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,20,50000,0.022242206235,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,20,100000,0.00400679456435,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,20,100000,0.000139888089528,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,4,50000,0.219365079365,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,4,50000,0.198630952381,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,4,50000,0.16380952381,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,4,100000,0.116537698413,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,4,100000,0.0517063492063,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,4,120000,0.0114083333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,4,120000,0.00105,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,4,140000,7.06214689266e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,8,50000,0.222638888889,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,8,50000,0.191924603175,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,8,50000,0.155972222222,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,8,100000,0.0824007936508,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,8,100000,0.0165376984127,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,8,120000,0.000133333333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,8,120000,8.33333333333e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,12,50000,0.22251984127,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,12,50000,0.190992063492,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,12,50000,0.155952380952,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,12,100000,0.0666666666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,12,100000,0.00218253968254,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,20,50000,0.221567460317,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,20,50000,0.196051587302,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,20,50000,0.14746031746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,20,100000,0.057003968254,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,20,100000,0.00164682539683,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,20,120000,5.83333333333e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,50,100000,0.224523809524,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,50,100000,0.19621031746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,50,100000,0.147876984127,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,50,300000,0.0158966666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,50,1000000,0.000202837729816,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,50,1000000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,50,500000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,50,500000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,50,500000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,50,100000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,50,100000,0.0,0.466666666667,1,fg3_gh_iterative


==> python_graphs/iter_1user/fg3_gh_iterative_result_old.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,0.0,4,50000,0.0362541993281,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,4,50000,0.0258558630619,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,4,50000,0.010978243481,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,4,100000,0.003359462486,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,4,100000,0.000299952007679,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,4,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,4,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,4,140000,7.14285714286e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,4,140000,1.42857142857e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,8,50000,0.0350543912974,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,8,50000,0.0222764357703,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,8,50000,0.00803871380579,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,8,100000,0.00182970724684,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,8,100000,0.000389937609982,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,8,120000,4.16638890741e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,8,140000,7.14285714286e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,8,140000,7.14285714286e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,8,160000,1.24962511247e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,12,50000,0.0347544392897,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,12,50000,0.0225163973764,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,12,50000,0.00731882898736,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,12,100000,0.00141977283635,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,12,100000,0.000329947208447,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,12,120000,0.000116658889407,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,12,140000,7.14285714286e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,12,160000,6.24812556233e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,20,50000,0.0347744360902,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,20,50000,0.0198768197088,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,20,50000,0.00777875539914,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,20,100000,0.00157974724044,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,20,100000,0.000279955207167,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,20,120000,8.33277781481e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,20,120000,0.000224985001,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,20,140000,8.57142857143e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,20,140000,1.42857142857e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,20,160000,1.24962511247e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,20,160000,6.24812556233e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,4,50000,0.0496825396825,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,4,50000,0.0473214285714,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,4,50000,0.0425396825397,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,4,100000,0.0355257936508,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,4,100000,0.0240773809524,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,4,120000,0.0100363756614,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,4,120000,0.00101686507937,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,4,140000,4.28571428571e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,8,50000,0.0483928571429,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,8,50000,0.0458928571429,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,8,50000,0.0426388888889,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,8,100000,0.0314781746032,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,8,100000,0.010496031746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,8,120000,0.00026455026455,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,8,120000,6.61375661376e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,8,140000,5e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,8,140000,1.42857142857e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,12,50000,0.050753968254,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,12,50000,0.046130952381,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,12,50000,0.0425992063492,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,12,100000,0.0286904761905,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,12,100000,0.0025,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,12,120000,8.2671957672e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,12,120000,8.2671957672e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,12,140000,8.57142857143e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,12,140000,2.14285714286e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,20,50000,0.0503174603175,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,20,50000,0.0468650793651,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,20,50000,0.0386706349206,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,20,100000,0.0219543650794,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,20,100000,0.000386904761905,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,20,120000,0.000190145502646,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,20,120000,5.78703703704e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative


==> python_graphs/iter_1user/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,0,4,20000,0.0778,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,1,4,20000,0.05845,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,2,4,20000,0.0383,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,3,4,20000,0.02355,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,4,4,20000,0.01215,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,5,4,20000,0.0063,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,6,4,20000,0.00275,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,7,4,20000,0.0006,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,8,4,120000,0.000225,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,9,4,120000,8.33E-06,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,10,4,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,11,4,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,12,4,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,0,8,20000,0.07885,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,1,8,20000,0.0572,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,2,8,20000,0.03685,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,3,8,20000,0.02255,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,4,8,20000,0.01345,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,5,8,20000,0.00535,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,6,8,20000,0.00235,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,7,8,20000,0.0004,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,8,8,120000,8.33E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,9,8,120000,1.67E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,10,8,150000,6.67E-06,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,11,8,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,12,8,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,0,12,20000,0.0791,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,1,12,20000,0.0596,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,2,12,20000,0.0361,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,3,12,20000,0.02255,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,4,12,20000,0.0135,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,5,12,20000,0.0054,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,6,12,20000,0.00195,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,7,12,20000,0.0007,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,8,12,120000,0.000233333,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,9,12,120000,5.83E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,10,12,150000,1.33E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,11,12,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,12,12,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,0,20,20000,0.07685,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,1,20,20000,0.0558,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,2,20,20000,0.03555,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,3,20,20000,0.0233,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,4,20,20000,0.01185,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,5,20,20000,0.0069,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,6,20,20000,0.00265,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,7,20,20000,0.0006,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,8,20,120000,0.000175,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,9,20,120000,3.33E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,10,20,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,11,20,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,12,20,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,0,4,20000,0.0994,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,1,4,20000,0.07665,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,2,4,20000,0.05185,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,3,4,20000,0.03335,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,4,4,20000,0.01885,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,5,4,20000,0.0086,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,6,4,20000,0.00515,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,7,4,20000,0.00205,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,8,4,120000,0.001033333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,9,4,120000,0.000791667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,10,4,150000,0.000653333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,11,4,150000,0.000613333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,12,4,150000,0.00052,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,0,8,20000,0.1031,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,1,8,20000,0.07675,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,2,8,20000,0.04965,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,3,8,20000,0.03475,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,4,8,20000,0.02095,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,5,8,20000,0.0093,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,6,8,20000,0.0046,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,7,8,20000,0.00235,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,8,8,120000,0.001141667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,9,8,120000,0.0006,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,10,8,150000,0.000706667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,11,8,150000,0.00066,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,12,8,150000,0.0007,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,0,12,20000,0.09975,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,1,12,20000,0.07575,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,2,12,20000,0.05285,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,3,12,20000,0.0347,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,4,12,20000,0.0194,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,5,12,20000,0.0102,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,6,12,20000,0.00525,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,7,12,20000,0.0022,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,8,12,120000,0.001025,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,9,12,120000,0.000708333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,10,12,150000,0.00066,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,11,12,150000,0.000666667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,12,12,150000,0.000573333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,0,20,20000,0.0981,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,1,20,20000,0.07445,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,2,20,20000,0.05445,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,3,20,20000,0.0362,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,4,20,20000,0.0213,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,5,20,20000,0.0108,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,6,20,20000,0.00415,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,7,20,20000,0.00185,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,8,20,120000,0.0013,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,9,20,120000,0.000691667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,10,20,150000,0.000746667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,11,20,150000,0.000733333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,12,20,150000,0.00072,0.333333333,1,fg3_iterative


==> python_graphs/iter_20user/dummy_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
dummy_iterative,1,3,20,0,4,20000,0.0792,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,4,20000,0.05335,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,4,20000,0.0381,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,4,20000,0.0247,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,4,20000,0.012,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,4,20000,0.00595,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,4,20000,0.0031,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,4,20000,0.001,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,4,20000,0.00025,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,4,20000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,4,50000,2e-005,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,8,20000,0.07925,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,8,20000,0.0561,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,8,20000,0.0377,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,8,20000,0.0226,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,8,20000,0.01275,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,8,20000,0.0059,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,8,20000,0.00255,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,8,20000,0.00075,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,8,20000,0.0002,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,8,20000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,8,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,12,20000,0.0817,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,12,20000,0.0565,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,12,20000,0.03715,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,12,20000,0.0238,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,12,20000,0.01315,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,12,20000,0.0057,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,12,20000,0.0022,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,12,20000,0.00065,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,12,20000,0.0004,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,12,20000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,12,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,0,20,20000,0.0796,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,1,20,20000,0.06115,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,2,20,20000,0.0363,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,3,20,20000,0.02345,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,4,20,20000,0.0134,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,5,20,20000,0.0059,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,6,20,20000,0.0023,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,7,20,20000,0.0007,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,8,20,20000,0.00015,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,9,20,20000,0.0001,0.333333333333,1,dummy_iterative
dummy_iterative,1,3,20,10,20,50000,0.0,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,4,20000,0.12125,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,4,20000,0.0964,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,4,20000,0.0729,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,4,20000,0.0509,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,4,20000,0.0345,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,4,20000,0.0236,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,4,20000,0.0174,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,4,20000,0.0112,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,4,20000,0.00745,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,4,20000,0.00655,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,4,50000,0.00598,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,8,20000,0.11685,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,8,20000,0.0912,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,8,20000,0.0699,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,8,20000,0.05235,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,8,20000,0.0334,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,8,20000,0.0222,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,8,20000,0.01395,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,8,20000,0.0098,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,8,20000,0.0078,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,8,20000,0.00665,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,8,50000,0.00606,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,12,20000,0.1196,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,12,20000,0.0914,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,12,20000,0.0718,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,12,20000,0.05295,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,12,20000,0.03515,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,12,20000,0.02305,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,12,20000,0.01445,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,12,20000,0.01105,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,12,20000,0.0069,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,12,20000,0.00575,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,12,50000,0.00526,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,0,20,20000,0.11435,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,1,20,20000,0.09125,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,2,20,20000,0.07005,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,3,20,20000,0.05275,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,4,20,20000,0.03625,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,5,20,20000,0.0233,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,6,20,20000,0.0139,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,7,20,20000,0.0105,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,8,20,20000,0.0066,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,9,20,20000,0.005,0.333333333333,1,dummy_iterative
dummy_iterative,20,3,20,10,20,50000,0.00514,0.333333333333,1,dummy_iterative


==> python_graphs/iter_20user/fg3_gh_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,0.0,4,50000,0.130435651479,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,4,50000,0.0735411670663,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,4,50000,0.0343325339728,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,4,100000,0.00785371702638,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,4,100000,0.00114908073541,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,4,120000,8.33333333333e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,4,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,8,50000,0.12793764988,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,8,50000,0.0770783373301,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,8,50000,0.0215227817746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,8,100000,0.00432653876898,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,8,100000,0.000279776179057,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,12,50000,0.130915267786,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,12,50000,0.0702837729816,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,12,50000,0.0218025579536,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,12,100000,0.003896882494,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,12,100000,0.000489608313349,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,20,50000,0.124160671463,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,20,50000,0.0656474820144,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,20,50000,0.022242206235,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,20,100000,0.00400679456435,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,20,100000,0.000139888089528,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,4,50000,0.219365079365,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,4,50000,0.198630952381,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,4,50000,0.16380952381,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,4,100000,0.116537698413,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,4,100000,0.0517063492063,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,4,120000,0.0114083333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,4,120000,0.00105,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,4,140000,7.06214689266e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,8,50000,0.222638888889,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,8,50000,0.191924603175,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,8,50000,0.155972222222,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,8,100000,0.0824007936508,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,8,100000,0.0165376984127,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,8,120000,0.000133333333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,8,120000,8.33333333333e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,12,50000,0.22251984127,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,12,50000,0.190992063492,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,12,50000,0.155952380952,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,12,100000,0.0666666666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,12,100000,0.00218253968254,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,20,50000,0.221567460317,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,20,50000,0.196051587302,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,20,50000,0.14746031746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,20,100000,0.057003968254,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,20,100000,0.00164682539683,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,20,120000,5.83333333333e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,50,100000,0.224523809524,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,50,100000,0.19621031746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,50,100000,0.147876984127,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,50,300000,0.0158966666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,50,1000000,0.000202837729816,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,50,1000000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,50,500000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,50,500000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,50,500000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,50,100000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,50,100000,0.0,0.466666666667,1,fg3_gh_iterative


==> python_graphs/iter_20user/fg3_gh_iterative_result_old.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,0.0,4,50000,0.0362541993281,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,4,50000,0.0258558630619,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,4,50000,0.010978243481,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,4,100000,0.003359462486,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,4,100000,0.000299952007679,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,4,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,4,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,4,140000,7.14285714286e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,4,140000,1.42857142857e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,8,50000,0.0350543912974,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,8,50000,0.0222764357703,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,8,50000,0.00803871380579,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,8,100000,0.00182970724684,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,8,100000,0.000389937609982,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,8,120000,4.16638890741e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,8,140000,7.14285714286e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,8,140000,7.14285714286e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,8,160000,1.24962511247e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,12,50000,0.0347544392897,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,12,50000,0.0225163973764,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,12,50000,0.00731882898736,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,12,100000,0.00141977283635,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,12,100000,0.000329947208447,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,12,120000,0.000116658889407,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,12,140000,7.14285714286e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,12,160000,6.24812556233e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,20,50000,0.0347744360902,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,20,50000,0.0198768197088,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,20,50000,0.00777875539914,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,20,100000,0.00157974724044,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,20,100000,0.000279955207167,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,20,120000,8.33277781481e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,20,120000,0.000224985001,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,20,140000,8.57142857143e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,20,140000,1.42857142857e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,20,160000,1.24962511247e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,20,160000,6.24812556233e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,4,50000,0.0496825396825,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,4,50000,0.0473214285714,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,4,50000,0.0425396825397,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,4,100000,0.0355257936508,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,4,100000,0.0240773809524,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,4,120000,0.0100363756614,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,4,120000,0.00101686507937,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,4,140000,4.28571428571e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,8,50000,0.0483928571429,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,8,50000,0.0458928571429,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,8,50000,0.0426388888889,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,8,100000,0.0314781746032,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,8,100000,0.010496031746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,8,120000,0.00026455026455,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,8,120000,6.61375661376e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,8,140000,5e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,8,140000,1.42857142857e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,12,50000,0.050753968254,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,12,50000,0.046130952381,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,12,50000,0.0425992063492,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,12,100000,0.0286904761905,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,12,100000,0.0025,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,12,120000,8.2671957672e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,12,120000,8.2671957672e-006,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,12,140000,8.57142857143e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,12,140000,2.14285714286e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,20,50000,0.0503174603175,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,20,50000,0.0468650793651,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,20,50000,0.0386706349206,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,20,100000,0.0219543650794,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,20,100000,0.000386904761905,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,20,120000,0.000190145502646,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,20,120000,5.78703703704e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative


==> python_graphs/iter_20user/fg3_gh_iterative_result_temp.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_iterative,1,120,20,0.0,4,50000,0.134152677858,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,4,50000,0.0832134292566,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,4,50000,0.0321542765787,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,4,100000,0.00747402078337,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,4,100000,0.000399680255795,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,4,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,4,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,4,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,8,50000,0.132494004796,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,8,50000,0.0775379696243,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,8,50000,0.0228017585931,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,8,100000,0.00407673860911,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,8,100000,0.00046962430056,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,8,120000,9.16666666667e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,12,50000,0.126199040767,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,12,50000,0.0708832933653,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,12,50000,0.0216426858513,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,12,100000,0.00261790567546,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,12,100000,0.000249800159872,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,0.0,20,50000,0.129976019185,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,1.0,20,50000,0.073760991207,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,2.0,20,50000,0.0241806554756,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,3.0,20,100000,0.00261790567546,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,4.0,20,100000,0.000209832134293,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,5.0,20,120000,4.16666666667e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,6.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,7.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,8.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,9.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,1,120,20,10.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,4,50000,0.220317460317,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,4,50000,0.194920634921,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,4,50000,0.159404761905,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,4,100000,0.123918650794,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,4,100000,0.0684623015873,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,4,120000,0.0202166666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,4,120000,0.00175833333333,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,4,140000,4.94350282486e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,4,140000,1.41242937853e-005,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,4,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,8,50000,0.220218253968,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,8,50000,0.192896825397,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,8,50000,0.168611111111,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,8,100000,0.107688492063,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,8,100000,0.02125,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,8,120000,0.000491666666667,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,8,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,8,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,8,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,12,50000,0.217301587302,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,12,50000,0.191567460317,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,12,50000,0.15876984127,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,12,100000,0.0879563492063,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,12,100000,0.00369047619048,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,12,120000,0.000325,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,12,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,12,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,12,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,0.0,20,50000,0.219603174603,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,1.0,20,50000,0.189821428571,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,2.0,20,50000,0.156944444444,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,3.0,20,100000,0.062996031746,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,4.0,20,100000,0.000644841269841,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,5.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,6.0,20,120000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,7.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,8.0,20,140000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,9.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative
fg3_gh_iterative,20,120,20,10.0,20,160000,0.0,0.466666666667,1,fg3_gh_iterative


==> python_graphs/iter_20user/fg3_iterative_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_iterative,1,3,20,0,4,20000,0.0778,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,1,4,20000,0.05845,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,2,4,20000,0.0383,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,3,4,20000,0.02355,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,4,4,20000,0.01215,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,5,4,20000,0.0063,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,6,4,20000,0.00275,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,7,4,20000,0.0006,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,8,4,120000,0.000225,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,9,4,120000,8.33E-06,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,10,4,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,11,4,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,12,4,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,0,8,20000,0.07885,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,1,8,20000,0.0572,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,2,8,20000,0.03685,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,3,8,20000,0.02255,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,4,8,20000,0.01345,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,5,8,20000,0.00535,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,6,8,20000,0.00235,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,7,8,20000,0.0004,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,8,8,120000,8.33E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,9,8,120000,1.67E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,10,8,150000,6.67E-06,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,11,8,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,12,8,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,0,12,20000,0.0791,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,1,12,20000,0.0596,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,2,12,20000,0.0361,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,3,12,20000,0.02255,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,4,12,20000,0.0135,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,5,12,20000,0.0054,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,6,12,20000,0.00195,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,7,12,20000,0.0007,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,8,12,120000,0.000233333,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,9,12,120000,5.83E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,10,12,150000,1.33E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,11,12,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,12,12,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,0,20,20000,0.07685,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,1,20,20000,0.0558,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,2,20,20000,0.03555,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,3,20,20000,0.0233,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,4,20,20000,0.01185,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,5,20,20000,0.0069,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,6,20,20000,0.00265,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,7,20,20000,0.0006,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,8,20,120000,0.000175,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,9,20,120000,3.33E-05,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,10,20,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,11,20,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,1,3,20,12,20,150000,0,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,0,4,20000,0.0994,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,1,4,20000,0.07665,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,2,4,20000,0.05185,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,3,4,20000,0.03335,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,4,4,20000,0.01885,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,5,4,20000,0.0086,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,6,4,20000,0.00515,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,7,4,20000,0.00205,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,8,4,120000,0.001033333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,9,4,120000,0.000791667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,10,4,150000,0.000653333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,11,4,150000,0.000613333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,12,4,150000,0.00052,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,0,8,20000,0.1031,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,1,8,20000,0.07675,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,2,8,20000,0.04965,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,3,8,20000,0.03475,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,4,8,20000,0.02095,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,5,8,20000,0.0093,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,6,8,20000,0.0046,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,7,8,20000,0.00235,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,8,8,120000,0.001141667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,9,8,120000,0.0006,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,10,8,150000,0.000706667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,11,8,150000,0.00066,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,12,8,150000,0.0007,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,0,12,20000,0.09975,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,1,12,20000,0.07575,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,2,12,20000,0.05285,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,3,12,20000,0.0347,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,4,12,20000,0.0194,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,5,12,20000,0.0102,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,6,12,20000,0.00525,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,7,12,20000,0.0022,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,8,12,120000,0.001025,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,9,12,120000,0.000708333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,10,12,150000,0.00066,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,11,12,150000,0.000666667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,12,12,150000,0.000573333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,0,20,20000,0.0981,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,1,20,20000,0.07445,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,2,20,20000,0.05445,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,3,20,20000,0.0362,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,4,20,20000,0.0213,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,5,20,20000,0.0108,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,6,20,20000,0.00415,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,7,20,20000,0.00185,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,8,20,120000,0.0013,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,9,20,120000,0.000691667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,10,20,150000,0.000746667,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,11,20,150000,0.000733333,0.333333333,1,fg3_iterative
fg3_iterative,20,3,20,12,20,150000,0.00072,0.333333333,1,fg3_iterative


==> python_graphs/simple_decoder_simulations/fg3_gh_simple_decoder_no_noise_result.csv <==
Test_Name,K,Nf,Nc,SNR,Itterations,Repetions,Ber,Rate,SNR_BIT,Remarks
fg3_gh_simple_decoder_no_noise,13,504,20,30.0,12,100000,0.0,0.5,1,dv=3_dc=6
fg3_gh_simple_decoder_no_noise,14,504,20,30.0,12,100000,0.0,0.5,1,dv=3_dc=6
fg3_gh_simple_decoder_no_noise,15,504,20,30.0,12,100000,0.0,0.5,1,dv=3_dc=6
fg3_gh_simple_decoder_no_noise,16,504,20,30.0,20,100000,0.0,0.5,1,dv=3_dc=6
fg3_gh_simple_decoder_no_noise,17,504,20,30.0,20,100000,0.206728524743,0.5,1,dv=3_dc=6
fg3_gh_simple_decoder_no_noise,18,504,20,30.0,12,100000,0.258946942975,0.5,1,dv=3_dc=6
fg3_gh_simple_decoder_no_noise,19,504,20,30.0,12,100000,0.281233386497,0.5,1,dv=3_dc=6
fg3_gh_simple_decoder_no_noise,20,504,20,30.0,12,100000,0.295724206349,0.5,1,dv=3_dc=6
fg3_gh_simple_decoder_no_noise,8,816,20,30.0,12,100000,0.0,0.5,1,dv=5_dc=10
fg3_gh_simple_decoder_no_noise,9,816,20,30.0,12,100000,0.0,0.5,1,dv=5_dc=10
fg3_gh_simple_decoder_no_noise,10,816,20,30.0,12,100000,0.0,0.5,1,dv=5_dc=10
fg3_gh_simple_decoder_no_noise,11,816,20,30.0,20,100000,0.0,0.5,1,dv=5_dc=10
fg3_gh_simple_decoder_no_noise,12,816,20,30.0,20,100000,0.195567810458,0.5,1,dv=5_dc=10
fg3_gh_simple_decoder_no_noise,13,816,20,30.0,12,100000,0.219749245852,0.5,1,dv=5_dc=10
fg3_gh_simple_decoder_no_noise,14,816,20,30.0,12,100000,0.236111111111,0.5,1,dv=5_dc=10
fg3_gh_simple_decoder_no_noise,15,816,20,30.0,12,100000,0.250426652142,0.5,1,dv=5_dc=10

